A supervised learning approach involving active subspaces for an efficient genetic algorithm in high-dimensional optimization problems

In this work, we present an extension of the genetic algorithm (GA) which exploits the supervised learning technique called active subspaces (AS) to evolve the individuals on a lower dimensional space. In many cases, GA requires in fact more function evaluations than others optimization method to converge to the global optimum. Thus, complex and high-dimensional functions may result extremely demanding (from computational viewpoint) to optimize with the standard algorithm. To address this issue, we propose to linearly map the input parameter space of the original function onto its AS before the evolution, performing the mutation and mate processes in a lower dimensional space. In this contribution, we describe the novel method called ASGA, presenting differences and similarities with the standard GA method. We test the proposed method over n-dimensional benchmark functions -- Rosenbrock, Ackley, Bohachevsky, Rastrigin, Schaffer N. 7, and Zakharov -- and finally we apply it to an aeronautical shape optimization problem.

==> data/ackley_eigs.txt <==
n	v               min             max
1	0.174943	0.163098	0.191814
2	0.033658	0.031759	0.046124
3	0.030890	0.028059	0.039834
4	0.028608	0.025878	0.035081
5	0.027158	0.023213	0.032913
6	0.026001	0.021768	0.030560
7	0.023661	0.019842	0.026558
8	0.022121	0.019165	0.024733
9	0.021178	0.017629	0.023354
10	0.019978	0.016356	0.021351
11	0.018041	0.015277	0.019510
12	0.017541	0.013479	0.018191
13	0.015923	0.012272	0.016483
14	0.014116	0.010570	0.014811
15	0.012761	0.008817	0.013198


==> data/ackley_ipop100_pop60_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.862478746311231959e+01 1.735723829161428711e+01 1.913863953526213635e+01
1.000000000000000000e+00 8.402048626184047464e+00 3.882682324055351408e+00 1.431255668935486725e+01
2.000000000000000000e+00 8.401247449763062036e+00 3.882682324055351408e+00 1.431255668935486725e+01
3.000000000000000000e+00 7.914432554081717974e+00 3.882682324055351408e+00 1.371498870368962386e+01
4.000000000000000000e+00 7.378136355522598500e+00 3.882682324055351408e+00 1.330322194391751012e+01
5.000000000000000000e+00 6.902383543273256095e+00 3.882682324055351408e+00 1.169778595131136179e+01
6.000000000000000000e+00 6.741866442864033360e+00 3.791891702590140856e+00 1.002463695328842164e+01
7.000000000000000000e+00 6.163649529781136671e+00 3.791891702590140856e+00 1.002463695328842164e+01
8.000000000000000000e+00 5.921605258209015510e+00 3.743571406892754805e+00 9.506686503584202086e+00
9.000000000000000000e+00 5.658422418233624462e+00 3.743571406892754805e+00 9.506686503584202086e+00


==> data/ackley_ipop100_pop60_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.706243036345394870e+01 1.472647929983264348e+01 1.885310266109785005e+01
1.000000000000000000e+00 1.661712155174014782e+01 1.409512498665578661e+01 1.804949571810753994e+01
2.000000000000000000e+00 1.588140697564686654e+01 1.342071900022501296e+01 1.779578701174684241e+01
3.000000000000000000e+00 1.514707700716252958e+01 1.311005955821659441e+01 1.721985917987267456e+01
4.000000000000000000e+00 1.456221755665771767e+01 1.271122119757983526e+01 1.638815832187910360e+01
5.000000000000000000e+00 1.382849133412878473e+01 1.154456317830285883e+01 1.532094804275268984e+01
6.000000000000000000e+00 1.332959961165114926e+01 1.142746872961295779e+01 1.468181055086207287e+01
7.000000000000000000e+00 1.259901267764662691e+01 9.789971510277052147e+00 1.443249434074642501e+01
8.000000000000000000e+00 1.219438871910331024e+01 8.888678408783125207e+00 1.443249434074642501e+01
9.000000000000000000e+00 1.153670698884079826e+01 8.579222752450089473e+00 1.378012447940018603e+01


==> data/ackley_ipop2000_pop200_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.673224253591349608e+01 1.467668508710923270e+01 1.797369666927147236e+01
1.000000000000000000e+00 4.302968148410525551e+00 2.912118487749869367e+00 6.599199312515168003e+00
2.000000000000000000e+00 4.302968148410525551e+00 2.912118487749869367e+00 6.599199312515168003e+00
3.000000000000000000e+00 4.302968148410525551e+00 2.912118487749869367e+00 6.599199312515168003e+00
4.000000000000000000e+00 4.302968148410525551e+00 2.912118487749869367e+00 6.599199312515168003e+00
5.000000000000000000e+00 4.222885418948664871e+00 2.912118487749869367e+00 6.599199312515168003e+00
6.000000000000000000e+00 4.222885418948664871e+00 2.912118487749869367e+00 6.599199312515168003e+00
7.000000000000000000e+00 4.172004191834676412e+00 2.912118487749869367e+00 5.835980905805343788e+00
8.000000000000000000e+00 4.107686069952391605e+00 2.912118487749869367e+00 5.835980905805343788e+00
9.000000000000000000e+00 3.970461534418782357e+00 2.912118487749869367e+00 4.888427143341139036e+00
1.000000000000000000e+01 3.737520959150756106e+00 2.583873067215656683e+00 4.888427143341139036e+00
1.100000000000000000e+01 3.672130057410133652e+00 2.583873067215656683e+00 4.888427143341139036e+00
1.200000000000000000e+01 3.392121343441976578e+00 2.109014583017200906e+00 4.475956365105266954e+00
1.300000000000000000e+01 3.386635529531177635e+00 2.109014583017200906e+00 4.393669156443285040e+00
1.400000000000000000e+01 3.328554108589562688e+00 2.109014583017200906e+00 4.393669156443285040e+00
1.500000000000000000e+01 3.252567832474064780e+00 2.109014583017200906e+00 4.393669156443285040e+00
1.600000000000000000e+01 3.126463819299671876e+00 2.109014583017200906e+00 4.060036743104622481e+00
1.700000000000000000e+01 3.126463819299671876e+00 2.109014583017200906e+00 4.060036743104622481e+00
1.800000000000000000e+01 3.114324289809482948e+00 2.109014583017200906e+00 4.060036743104622481e+00
1.900000000000000000e+01 3.101141261933784588e+00 2.109014583017200906e+00 4.060036743104622481e+00
2.000000000000000000e+01 3.051686330024030891e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.100000000000000000e+01 2.953730736138197699e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.200000000000000000e+01 2.953730736138197699e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.300000000000000000e+01 2.921440350614611159e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.400000000000000000e+01 2.921440350614611159e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.500000000000000000e+01 2.878573138235513973e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.600000000000000000e+01 2.878573138235513973e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.700000000000000000e+01 2.878573138235513973e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.800000000000000000e+01 2.878573138235513973e+00 2.109014583017200906e+00 3.670404545215729009e+00
2.900000000000000000e+01 2.878573138235513973e+00 2.109014583017200906e+00 3.670404545215729009e+00


==> data/ackley_ipop2000_pop200_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.487443053271672788e+01 1.337429755211520899e+01 1.569456570426159381e+01
1.000000000000000000e+00 1.438430927327405762e+01 1.299749274804669597e+01 1.574240010572463966e+01
2.000000000000000000e+00 1.284432707595471257e+01 1.087704690683827380e+01 1.409737658436735153e+01
3.000000000000000000e+00 1.224032888045465128e+01 9.915846715770634034e+00 1.409737658436735153e+01
4.000000000000000000e+00 1.107457649491925800e+01 9.924385341571701602e+00 1.225106393699548057e+01
5.000000000000000000e+00 9.918774638451152370e+00 8.243350486031486568e+00 1.120659059795623769e+01
6.000000000000000000e+00 9.163577623957014140e+00 6.723077678874915364e+00 1.096499986492831624e+01
7.000000000000000000e+00 8.600811105635671083e+00 7.416163623745376299e+00 1.003746333119660150e+01
8.000000000000000000e+00 7.827646921862518425e+00 6.689051909897868242e+00 8.597009777090834248e+00
9.000000000000000000e+00 7.451442100440749172e+00 6.613838012150027978e+00 8.232557418137520955e+00
1.000000000000000000e+01 6.993831925338340305e+00 5.790747388618671998e+00 8.235670673063474112e+00
1.100000000000000000e+01 6.264628338750416248e+00 5.472836080943600301e+00 7.218790967344325793e+00
1.200000000000000000e+01 5.990493737650869122e+00 5.073033855704852435e+00 7.029448744485910616e+00
1.300000000000000000e+01 5.574247253092979193e+00 4.584842300988877462e+00 6.502461743451399379e+00
1.400000000000000000e+01 5.259629972271690157e+00 4.257806359524664686e+00 6.368262227644640561e+00
1.500000000000000000e+01 4.860792648389638870e+00 3.757391562963862786e+00 6.163488233127209170e+00
1.600000000000000000e+01 4.746162984047115785e+00 3.927151442319694485e+00 5.871860909831482900e+00
1.700000000000000000e+01 4.539075678412742398e+00 3.478443130261799077e+00 5.633569526113371140e+00
1.800000000000000000e+01 4.344373933294226831e+00 3.478443130261799077e+00 5.578457283766525165e+00
1.900000000000000000e+01 4.150507667869668182e+00 3.236037173330435834e+00 4.962767654522187044e+00
2.000000000000000000e+01 4.091823792786215996e+00 3.236037173330435834e+00 5.018537425021534659e+00
2.100000000000000000e+01 4.008117634093138371e+00 3.208749577928624142e+00 4.870541847874322094e+00
2.200000000000000000e+01 3.887291683842733381e+00 3.208749577928623697e+00 4.859053562991605624e+00
2.300000000000000000e+01 3.694770057037240818e+00 2.817119539100936709e+00 4.698139635727778263e+00
2.400000000000000000e+01 3.586075094052930456e+00 2.773250871843571996e+00 4.675257116573972027e+00
2.500000000000000000e+01 3.466891464955371482e+00 2.716048735698373129e+00 4.577813890675210828e+00
2.600000000000000000e+01 3.384585285425196322e+00 2.668477254738812920e+00 4.453229069677870910e+00
2.700000000000000000e+01 3.263694600056496142e+00 2.340806872516084436e+00 4.122269081858675577e+00
2.800000000000000000e+01 3.224978969606267398e+00 2.371471240550506288e+00 4.162319819427761303e+00
2.900000000000000000e+01 3.155341955154727263e+00 2.374812344402651654e+00 4.119816584009010185e+00


==> data/ackley_ipop200_pop100_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 5.593175316094407101e+00 6.166076085123872730e-01 1.110768246339594079e+01
1.000000000000000000e+00 4.337736625776369870e+00 6.166076085123872730e-01 6.662410397570032394e+00
2.000000000000000000e+00 3.712435181338963996e+00 6.166076085123872730e-01 6.177963415770223676e+00
3.000000000000000000e+00 3.635676249635179325e+00 6.166076085123872730e-01 6.177963415770223676e+00
4.000000000000000000e+00 2.887819900116190386e+00 6.166076085123872730e-01 4.506807139419279018e+00
5.000000000000000000e+00 2.849787359071234150e+00 6.166076085123872730e-01 4.506807139419279018e+00
6.000000000000000000e+00 2.630331932897902902e+00 6.166076085123872730e-01 3.992100865021452005e+00
7.000000000000000000e+00 2.392612119972742146e+00 6.166076085123872730e-01 3.379119764940555992e+00
8.000000000000000000e+00 2.002439154684962919e+00 4.098143631418880162e-01 3.212477365181953814e+00
9.000000000000000000e+00 1.907926774312804996e+00 4.098143631418880162e-01 3.181957070014725275e+00


==> data/ackley_ipop200_pop100_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 4.280391147135418350e+00 1.420433688110976034e+00 7.774298723260129051e+00
1.000000000000000000e+00 3.793253182489296105e+00 1.386500873190782634e+00 7.041215170714961502e+00
2.000000000000000000e+00 2.561357967234196842e+00 2.380142364209820727e-01 4.355455163519630801e+00
3.000000000000000000e+00 2.062637531373960442e+00 2.380142364209816286e-01 3.921097840366063458e+00
4.000000000000000000e+00 1.954255448149219365e+00 2.233202687257009877e-01 3.774166187941037087e+00
5.000000000000000000e+00 1.629962544142046443e+00 2.069808567602895444e-01 3.012436311087991925e+00
6.000000000000000000e+00 1.154545791949414868e+00 1.521946913061724693e-01 2.631866580331629457e+00
7.000000000000000000e+00 8.017990974277510174e-01 7.439096701056113758e-02 2.685338651940517352e+00
8.000000000000000000e+00 5.677359918825276575e-01 1.216084025809265334e-01 1.886745299528725495e+00
9.000000000000000000e+00 4.669015073046016706e-01 6.248003720015926632e-02 1.640650875902078587e+00


==> data/ackley_ipop30_pop10_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 9.538109205666824408e+00 3.653380000127817162e+00 1.632480472518690107e+01
1.000000000000000000e+00 8.143246450061969455e+00 3.653380000127817162e+00 1.526198465732860399e+01
2.000000000000000000e+00 6.719843493878371099e+00 1.119063250564301004e+00 1.359268423507777079e+01
3.000000000000000000e+00 6.195093623058162358e+00 1.119063250564301004e+00 1.168181698651461886e+01
4.000000000000000000e+00 5.949718667119608284e+00 1.119063250564301004e+00 1.168181698651461886e+01
5.000000000000000000e+00 5.522293500376200370e+00 1.119063250564301004e+00 1.141256012383967722e+01
6.000000000000000000e+00 5.206961199624458025e+00 1.119063250564301004e+00 1.141256012383967722e+01
7.000000000000000000e+00 4.990611310457881977e+00 1.119063250564301004e+00 1.141256012383967722e+01
8.000000000000000000e+00 4.752641017635845344e+00 1.119063250564301004e+00 1.141256012383967722e+01
9.000000000000000000e+00 4.446884439174336734e+00 1.119063250564301004e+00 7.971678637598521355e+00


==> data/ackley_ipop30_pop10_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 9.173739508117224162e+00 3.219748612657927112e+00 1.717175603178132093e+01
1.000000000000000000e+00 8.117491252151561199e+00 3.234989768476434158e+00 1.267327546982726716e+01
2.000000000000000000e+00 7.414439024369081643e+00 3.072938819678920463e+00 1.313041140170313881e+01
3.000000000000000000e+00 6.745552501125366973e+00 3.084594504335281595e+00 1.100385720152755376e+01
4.000000000000000000e+00 6.452149020129902546e+00 2.999631416655387461e+00 9.993262247834772793e+00
5.000000000000000000e+00 6.158683630690591215e+00 3.032163848180132071e+00 9.724631854940259501e+00
6.000000000000000000e+00 5.970113991136738463e+00 3.041492143767948075e+00 9.762942184290709591e+00
7.000000000000000000e+00 5.663918013640992122e+00 3.090610045238178838e+00 9.874378334086980402e+00
8.000000000000000000e+00 5.588165232210096534e+00 2.985661143447244648e+00 8.523253171243418080e+00
9.000000000000000000e+00 5.352576578826441001e+00 2.947675862368724697e+00 8.465839540960487852e+00


==> data/ackley_ipop5000_pop1000_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 1.904029345841867382e+01 1.859095112913580650e+01 1.930899361109916867e+01
#1.000000000000000000e+00 7.309825244788550336e+00 3.460066176619446487e+00 9.448941507723901623e+00
2.000000000000000000e+00 6.338049604908812640e+00 3.460066176619446487e+00 9.448941507723901623e+00
#3.000000000000000000e+00 4.809186434231764729e+00 2.653510427577541630e+00 9.008249402468267775e+00
4.000000000000000000e+00 4.659308342125383362e+00 2.144733925009631559e+00 8.213248252520559234e+00
#5.000000000000000000e+00 4.147081918447879545e+00 2.144733925009631559e+00 6.485945940746083771e+00
6.000000000000000000e+00 3.986752383738564998e+00 2.144733925009631559e+00 6.485945940746083771e+00
#7.000000000000000000e+00 3.780756768106683374e+00 2.144733925009631559e+00 6.485945940746083771e+00
8.000000000000000000e+00 3.435313632526358685e+00 1.938984233569855276e+00 5.934934810295437124e+00
#9.000000000000000000e+00 3.178304184979629632e+00 1.104967058732543972e+00 5.934934810295437124e+00
1.000000000000000000e+01 3.078103095210734441e+00 1.104967058732543972e+00 5.315704353773461399e+00
#1.100000000000000000e+01 2.693666429767731074e+00 1.104967058732543972e+00 4.486327340626142579e+00
1.200000000000000000e+01 2.529398374120977788e+00 9.358652911333207314e-01 3.930278630490458447e+00
#1.300000000000000000e+01 2.467337968679392812e+00 9.358652911333207314e-01 3.930278630490458447e+00
1.400000000000000000e+01 2.114500889912041437e+00 9.358652911333207314e-01 3.930278630490458447e+00
#1.500000000000000000e+01 1.835809518624298198e+00 9.049507815737070082e-01 3.448239763895239562e+00
1.600000000000000000e+01 1.784153364156162436e+00 9.049507815737070082e-01 3.448239763895239562e+00
#1.700000000000000000e+01 1.721354490292300587e+00 9.049507815737070082e-01 3.184055498600595335e+00
1.800000000000000000e+01 1.622609888486229890e+00 9.049507815737070082e-01 3.184055498600595335e+00
#1.900000000000000000e+01 1.513042636730188573e+00 9.049507815737070082e-01 3.184055498600595335e+00
2.000000000000000000e+01 1.449524731340701811e+00 9.049507815737070082e-01 3.184055498600595335e+00
#2.100000000000000000e+01 1.166419247478380328e+00 6.208972203177935967e-01 1.945576767239649563e+00
2.200000000000000000e+01 1.119800410983696315e+00 6.208972203177935967e-01 1.945576767239649563e+00
#2.300000000000000000e+01 1.042896972862215277e+00 6.208972203177935967e-01 1.452666846012268920e+00
2.400000000000000000e+01 1.035404934159948276e+00 6.208972203177935967e-01 1.452666846012268920e+00
#2.500000000000000000e+01 1.035404934159948276e+00 6.208972203177935967e-01 1.452666846012268920e+00
2.600000000000000000e+01 9.884608556861960160e-01 6.208972203177935967e-01 1.348987672095602219e+00
#2.700000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
2.800000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
#2.900000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
3.000000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
#3.100000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
3.200000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
#3.300000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
3.400000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
#3.500000000000000000e+01 9.741686433530847289e-01 6.208972203177935967e-01 1.298975296151739567e+00
3.600000000000000000e+01 9.410898167521654090e-01 6.208972203177935967e-01 1.232412311979973918e+00
#3.700000000000000000e+01 9.410898167521654090e-01 6.208972203177935967e-01 1.232412311979973918e+00
3.800000000000000000e+01 9.410898167521654090e-01 6.208972203177935967e-01 1.232412311979973918e+00
#3.900000000000000000e+01 9.410898167521654090e-01 6.208972203177935967e-01 1.232412311979973918e+00
4.000000000000000000e+01 9.410898167521654090e-01 6.208972203177935967e-01 1.232412311979973918e+00
#4.100000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00
4.200000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00
#4.300000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00
4.400000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00
#4.500000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00
4.600000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00
#4.700000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00
4.800000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00
4.900000000000000000e+01 9.104373634366028645e-01 6.208972203177935967e-01 1.189437192668570731e+00


==> data/ackley_ipop5000_pop1000_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 1.733849724869709519e+01 1.652917852402034171e+01 1.786102287301631009e+01
#1.000000000000000000e+00 1.717280255480419626e+01 1.657733068827631939e+01 1.759901893741182732e+01
2.000000000000000000e+00 1.578580688311678770e+01 1.494779876041693001e+01 1.634175322529437935e+01
#3.000000000000000000e+00 1.536121189846561030e+01 1.453973112468120021e+01 1.623854052090446842e+01
4.000000000000000000e+00 1.436741614818686408e+01 1.293875613036239436e+01 1.524553145463565151e+01
#5.000000000000000000e+00 1.394993827924523799e+01 1.310956088188836155e+01 1.455679812989215272e+01
6.000000000000000000e+00 1.312352936228970002e+01 1.238772080247279916e+01 1.385105469769383291e+01
#7.000000000000000000e+00 1.257058306916962387e+01 1.182335935918520597e+01 1.330011506418455980e+01
8.000000000000000000e+00 1.190331312153934995e+01 1.071216234713852167e+01 1.255539719138378629e+01
#9.000000000000000000e+00 1.163927279318553865e+01 1.090062972551208631e+01 1.261966054840188001e+01
1.000000000000000000e+01 1.107900651723126906e+01 1.061430797966409223e+01 1.160336975708023033e+01
#1.100000000000000000e+01 1.069419004290680952e+01 9.772065473737226782e+00 1.148589062663158522e+01
1.200000000000000000e+01 1.047739227414426821e+01 9.621768100650514910e+00 1.136185572738104632e+01
#1.300000000000000000e+01 1.006982163770211613e+01 9.485156625043861922e+00 1.105246235065535032e+01
1.400000000000000000e+01 9.977269714755609087e+00 9.385865758029073191e+00 1.097849569011919790e+01
#1.500000000000000000e+01 9.682285208248138986e+00 8.837665127838405965e+00 1.055226286544178649e+01
1.600000000000000000e+01 9.438241388160957257e+00 8.631967872312690915e+00 1.055226286544178649e+01
#1.700000000000000000e+01 9.275907639631519430e+00 8.576922395393353327e+00 1.019765083504457692e+01
1.800000000000000000e+01 9.144416700748500659e+00 8.475689669369014467e+00 1.016235616295016442e+01
#1.900000000000000000e+01 9.038464294238798047e+00 8.267153926929800889e+00 1.020056173106066133e+01
2.000000000000000000e+01 8.941630064799381827e+00 8.267153926929800889e+00 9.896872524838839169e+00
#2.100000000000000000e+01 8.794189199083616515e+00 7.967246991283293056e+00 9.947943116370094430e+00
2.200000000000000000e+01 8.707962135246551938e+00 7.967246991283293056e+00 9.710840967444609007e+00
#2.300000000000000000e+01 8.605737438624947444e+00 7.914474506742201321e+00 9.683709784740026194e+00
2.400000000000000000e+01 8.469214593394273294e+00 7.719670653363345458e+00 9.428121728002977875e+00
#2.500000000000000000e+01 8.408726183255945230e+00 7.671353963008445298e+00 9.326560875010482476e+00
2.600000000000000000e+01 8.324269631731418428e+00 7.660684004776682876e+00 9.333916051353543963e+00
#2.700000000000000000e+01 8.203383655218262405e+00 7.589429238062031402e+00 9.190870842664029539e+00
2.800000000000000000e+01 8.139480966579307974e+00 7.476013176949182437e+00 9.302959932789978126e+00
#2.900000000000000000e+01 8.065677658145352424e+00 7.269111919396338273e+00 9.178845488217028503e+00
3.000000000000000000e+01 7.977545092332380072e+00 7.386882748766037565e+00 9.123138722342011064e+00
#3.100000000000000000e+01 7.912267851363970372e+00 7.248692649056037496e+00 9.110273105373973834e+00
3.200000000000000000e+01 7.849674890004048500e+00 7.220126902087177001e+00 8.945442847379732498e+00
#3.300000000000000000e+01 7.772384115980598196e+00 7.112319552314795068e+00 8.929307892744798636e+00
3.400000000000000000e+01 7.725085886721640982e+00 7.112319552314795068e+00 8.644810990014631713e+00
#3.500000000000000000e+01 7.635242602250157162e+00 6.903209154011181958e+00 8.644810990014631713e+00
3.600000000000000000e+01 7.561773478407608273e+00 6.903209154011181958e+00 8.644810990014631713e+00
#3.700000000000000000e+01 7.523746699849449548e+00 6.814522770436479249e+00 8.588673206774512181e+00
3.800000000000000000e+01 7.492206414842573103e+00 6.743057886511536481e+00 8.468768426017032169e+00
#3.900000000000000000e+01 7.424961925398884333e+00 6.597878074596098763e+00 8.510671556247270786e+00
4.000000000000000000e+01 7.368405186911402005e+00 6.560933589146327627e+00 8.459052489421203802e+00
#4.100000000000000000e+01 7.320374612747177601e+00 6.597878074596098763e+00 8.383737305865862410e+00
4.200000000000000000e+01 7.233428555357814815e+00 6.522707628611112973e+00 8.309269520069676673e+00
#4.300000000000000000e+01 7.157337522687935660e+00 6.291886844048407923e+00 8.309269520069676673e+00
4.400000000000000000e+01 7.138571038074430497e+00 6.291886844048407923e+00 8.167584799537854323e+00
#4.500000000000000000e+01 7.084117016435134140e+00 6.253659279375832547e+00 8.126513774196233442e+00
4.600000000000000000e+01 6.982326173657407153e+00 6.243627461239401377e+00 8.106644066822191519e+00
#4.700000000000000000e+01 6.955346857661778515e+00 6.180392915490781292e+00 8.050976971821125261e+00
4.800000000000000000e+01 6.904921147476305698e+00 6.180392915490781292e+00 7.876433654847112109e+00
4.900000000000000000e+01 6.854264159298927517e+00 6.028243667087984647e+00 7.800960544790854989e+00


==> data/ackley_ipop500_pop160_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 1.932587809970347692e+01 1.834820995289977219e+01 1.976318709280513275e+01
1.000000000000000000e+00 9.458918036199790436e+00 5.028870492087618160e+00 1.219615448582460182e+01
2.000000000000000000e+00 9.458918036199790436e+00 5.028870492087618160e+00 1.219615448582460182e+01
3.000000000000000000e+00 9.458918036199790436e+00 5.028870492087618160e+00 1.219615448582460182e+01
4.000000000000000000e+00 9.437995325711339589e+00 5.028870492087618160e+00 1.219615448582460182e+01
5.000000000000000000e+00 9.317673941145836025e+00 5.028870492087618160e+00 1.219615448582460182e+01
6.000000000000000000e+00 9.022176006088221456e+00 4.962944661986794515e+00 1.219615448582460182e+01
7.000000000000000000e+00 8.840773842623526946e+00 4.962944661986794515e+00 1.187271717829473872e+01
8.000000000000000000e+00 8.487927511171216466e+00 4.962944661986794515e+00 1.132788957866807067e+01
9.000000000000000000e+00 8.194359883933442390e+00 4.962944661986794515e+00 1.084862171369783823e+01


==> data/ackley_ipop500_pop160_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 1.825544600705225662e+01 1.743466785268982022e+01 1.882444920190850013e+01
1.000000000000000000e+00 1.805584302533684493e+01 1.739156516654371742e+01 1.845219759469611986e+01
2.000000000000000000e+00 1.718215722436369219e+01 1.600065460736161427e+01 1.834723426731661533e+01
3.000000000000000000e+00 1.658041894690519769e+01 1.595020033371867463e+01 1.763883015512630337e+01
4.000000000000000000e+00 1.595841295989623454e+01 1.491074692555226910e+01 1.713859772130058090e+01
5.000000000000000000e+00 1.516867339302151763e+01 1.422542271598081776e+01 1.589597451968652209e+01
6.000000000000000000e+00 1.468630670937094429e+01 1.388551807980442554e+01 1.568138527080310851e+01
7.000000000000000000e+00 1.419431972147344645e+01 1.341528265782111973e+01 1.488139448534784570e+01
8.000000000000000000e+00 1.377566701083425826e+01 1.235169896340837070e+01 1.488165059661101175e+01
9.000000000000000000e+00 1.320211689997174354e+01 1.213638877889929901e+01 1.451561992012550206e+01


==> data/bohachevsky_eigs.txt <==
n	v               min             max
1	0.044001	0.042188	0.055772
2	0.039939	0.037440	0.049096
3	0.035085	0.034283	0.042808
4	0.034350	0.032711	0.040053
5	0.032962	0.030154	0.036807
6	0.030944	0.028702	0.034841
7	0.029577	0.026415	0.032432
8	0.028069	0.023470	0.029979
9	0.025882	0.022838	0.028184
10	0.024140	0.020590	0.025531
11	0.023445	0.019123	0.024153
12	0.021276	0.017172	0.022612
13	0.018940	0.014977	0.020512
14	0.018182	0.013107	0.018651
15	0.014835	0.010664	0.016387


==> data/bohachevsky_ipop100_pop60_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 6.672694507799875282e+04 4.216022006875131046e+04 8.674128316382144112e+04
1.000000000000000000e+00 1.759804647289015065e+03 2.314046871443411817e+02 5.793860751841570163e+03
2.000000000000000000e+00 4.305528768158794151e+02 5.928170948058776446e+01 1.914967855361801412e+03
3.000000000000000000e+00 2.430889661955845042e+02 5.928170948058776446e+01 8.288152361480700847e+02
4.000000000000000000e+00 2.106167033589843527e+02 5.928170948058776446e+01 5.865750328896492647e+02
5.000000000000000000e+00 1.780966109802476751e+02 4.953680475891938073e+01 4.856164141077167642e+02
6.000000000000000000e+00 1.472200476351863188e+02 3.336363285815466639e+01 3.612883116436501609e+02
7.000000000000000000e+00 1.275527970499093442e+02 2.835013997250876372e+01 3.513724042424955201e+02
8.000000000000000000e+00 1.183573408826050013e+02 2.835013997250876372e+01 3.513724042424955201e+02
9.000000000000000000e+00 1.110275998854193631e+02 2.835013997250876372e+01 3.513724042424955201e+02


==> data/bohachevsky_ipop100_pop60_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 3.712541522078238631e+04 2.336792179156239581e+04 5.659858529628272663e+04
1.000000000000000000e+00 3.213390308065124918e+04 1.569383544801076096e+04 4.441234241974912584e+04
2.000000000000000000e+00 2.447518661060341765e+04 1.463160400789379310e+04 4.129631739373823075e+04
3.000000000000000000e+00 1.933318587498125999e+04 1.149641941561434214e+04 4.266342226459607627e+04
4.000000000000000000e+00 1.593371654018028130e+04 7.061884092851742025e+03 2.334859307830707257e+04
5.000000000000000000e+00 1.161529454639181313e+04 5.038732969722062990e+03 2.078933267470495412e+04
6.000000000000000000e+00 9.471768897644731624e+03 4.306275988827450419e+03 1.917110593224900731e+04
7.000000000000000000e+00 7.789329052567474719e+03 2.805104721950884596e+03 1.789140800984307862e+04
8.000000000000000000e+00 6.320126712722899356e+03 2.824189493801614390e+03 1.362421026781430373e+04
9.000000000000000000e+00 5.587622675315251399e+03 2.526628462754655629e+03 1.380158649790353047e+04


==> data/bohachevsky_ipop2000_pop200_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 4.194219585855783953e+04 3.022220751202292377e+04 5.131189668930809421e+04
1.000000000000000000e+00 3.208453443352006502e+02 1.797081679489925676e+01 8.932926886144817900e+02
2.000000000000000000e+00 1.341083552685680047e+02 9.929308923687193200e+00 7.828840090548158059e+02
3.000000000000000000e+00 4.318010413766031519e+01 9.929308923687193200e+00 1.107982786252396465e+02
4.000000000000000000e+00 3.087019925655677000e+01 9.929308923687193200e+00 1.079384556399317034e+02
5.000000000000000000e+00 2.536941947541589215e+01 9.929308923687193200e+00 1.079384556399317034e+02
6.000000000000000000e+00 1.349900399380238092e+01 2.912317907387286908e+00 2.704526444363402504e+01
7.000000000000000000e+00 1.349900399380238092e+01 2.912317907387286908e+00 2.704526444363402504e+01
8.000000000000000000e+00 1.155657119475310424e+01 2.912317907387286908e+00 1.810987933957235896e+01
9.000000000000000000e+00 1.134235953617596593e+01 2.912317907387286908e+00 1.810987933957235896e+01
1.000000000000000000e+01 1.094272020999306605e+01 2.912317907387286908e+00 1.810987933957235896e+01
1.100000000000000000e+01 1.092795054315210201e+01 2.912317907387286908e+00 1.810987933957235896e+01
1.200000000000000000e+01 1.054917866015930628e+01 2.912317907387286908e+00 1.810987933957235896e+01
1.300000000000000000e+01 1.001942144180683769e+01 2.912317907387286908e+00 1.810987933957235896e+01
1.400000000000000000e+01 9.983241373127174967e+00 2.912317907387286908e+00 1.810987933957235896e+01
1.500000000000000000e+01 9.983241373127174967e+00 2.912317907387286908e+00 1.810987933957235896e+01
1.600000000000000000e+01 9.169523294494963395e+00 2.912317907387286908e+00 1.556757375952727784e+01
1.700000000000000000e+01 7.994733766991585000e+00 2.912317907387286908e+00 1.381303644256648866e+01
1.800000000000000000e+01 7.651907793221200293e+00 2.912317907387286908e+00 1.381303644256648866e+01
1.900000000000000000e+01 7.221477251906154748e+00 2.912317907387286908e+00 1.197729331314503121e+01
2.000000000000000000e+01 6.864220114826747654e+00 2.912317907387286908e+00 1.197729331314503121e+01
2.100000000000000000e+01 6.378732660069743154e+00 2.912317907387286908e+00 1.197729331314503121e+01
2.200000000000000000e+01 6.019413887569244004e+00 2.912317907387286908e+00 1.009187085727491429e+01
2.300000000000000000e+01 5.594277628167484195e+00 2.594085729531550477e+00 1.009187085727491429e+01
2.400000000000000000e+01 5.594277628167484195e+00 2.594085729531550477e+00 1.009187085727491429e+01
2.500000000000000000e+01 5.579844538719924252e+00 2.594085729531550477e+00 1.009187085727491429e+01
2.600000000000000000e+01 5.569778225434626862e+00 2.594085729531550477e+00 1.009187085727491429e+01
2.700000000000000000e+01 5.545231093025251745e+00 2.594085729531550477e+00 1.009187085727491429e+01
2.800000000000000000e+01 5.205100136011954426e+00 2.594085729531550477e+00 9.932657589938635567e+00
2.900000000000000000e+01 4.872233219326021825e+00 2.594085729531550477e+00 7.829841258738565735e+00


==> data/bohachevsky_ipop2000_pop200_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 2.267563747750287075e+04 1.951262423675848549e+04 3.072275323808043322e+04
1.000000000000000000e+00 1.858830389893993924e+04 1.307061574753506466e+04 2.584453598570710164e+04
2.000000000000000000e+00 1.182012685266827430e+04 5.667637838883449149e+03 1.698758500557288789e+04
3.000000000000000000e+00 9.370490451354833567e+03 5.667637838883449149e+03 1.252200135002506431e+04
4.000000000000000000e+00 6.413307978716857178e+03 4.460876494595354416e+03 8.410800682148021224e+03
5.000000000000000000e+00 4.828898904250390842e+03 2.740135111937775036e+03 6.995999312970558094e+03
6.000000000000000000e+00 3.382247851769379395e+03 1.406713122741510460e+03 4.598290098809433402e+03
7.000000000000000000e+00 2.915358593415811356e+03 1.449935822380273066e+03 4.636038515422068485e+03
8.000000000000000000e+00 1.861938021775333709e+03 1.017217794068963485e+03 2.957217437684690594e+03
9.000000000000000000e+00 1.577231986937249985e+03 1.013215956784602099e+03 2.088798790223220749e+03
1.000000000000000000e+01 1.188945763811047527e+03 7.064884034547832243e+02 1.718790557454798773e+03
1.100000000000000000e+01 9.527706155299583770e+02 3.323932889552572760e+02 1.495920767997316489e+03
1.200000000000000000e+01 7.491510945131046810e+02 3.045400634643403350e+02 1.036913527530202828e+03
1.300000000000000000e+01 6.277713119762738643e+02 3.045400634643403350e+02 9.167031982090766178e+02
1.400000000000000000e+01 5.528104912473395416e+02 2.871979249798139335e+02 9.209495367981180607e+02
1.500000000000000000e+01 4.544549465680036633e+02 2.445521644193567283e+02 7.702241357539581941e+02
1.600000000000000000e+01 3.777333039576378155e+02 1.755936158975816852e+02 5.298705822035633446e+02
1.700000000000000000e+01 3.146669170555201731e+02 1.508104428857282926e+02 4.257553143315236071e+02
1.800000000000000000e+01 2.794310580986202694e+02 1.175883647379879164e+02 3.985673670337248495e+02
1.900000000000000000e+01 2.317329613810431681e+02 1.048468012682495925e+02 3.638826405854605355e+02
2.000000000000000000e+01 2.125627491371893711e+02 1.048468012682495782e+02 3.650175737959262392e+02
2.100000000000000000e+01 1.906046524460691103e+02 8.608996602387807684e+01 2.700303384964768725e+02
2.200000000000000000e+01 1.681157838724458884e+02 6.550378043557316232e+01 2.667328062641605015e+02
2.300000000000000000e+01 1.559858544163676015e+02 6.097716377307155966e+01 2.508805772960048444e+02
2.400000000000000000e+01 1.470262001101750968e+02 6.548296841121980094e+01 2.408991853304843858e+02
2.500000000000000000e+01 1.304810894633063185e+02 5.337401634775003600e+01 2.247611600979417688e+02
2.600000000000000000e+01 1.209332616912049758e+02 4.882382457873743675e+01 1.997754988808384269e+02
2.700000000000000000e+01 1.141287393191281154e+02 4.882382457873743675e+01 1.997754988808384269e+02
2.800000000000000000e+01 1.074140827374225324e+02 4.607234582224880626e+01 1.680043644013904043e+02
2.900000000000000000e+01 1.012958527931271391e+02 4.341623434648631275e+01 1.687440941480717811e+02


==> data/bohachevsky_ipop200_pop100_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 8.701594959413331765e+01 1.163260060421652575e+01 3.632365554442629332e+02
1.000000000000000000e+00 4.268187101773501979e+01 3.232506916718960177e+00 1.455587952022127638e+02
2.000000000000000000e+00 2.285472318086610599e+01 5.885821524193439735e-01 9.812406653720832139e+01
3.000000000000000000e+00 1.661987159016833360e+01 5.885821524193439735e-01 6.169860445784762959e+01
4.000000000000000000e+00 1.188684979630107996e+01 5.885821524193439735e-01 4.540905439207286776e+01
5.000000000000000000e+00 9.301465943237596790e+00 5.885821524193439735e-01 2.822038239001116722e+01
6.000000000000000000e+00 7.081687556713585963e+00 5.295533406474675076e-01 2.822038239001116722e+01
7.000000000000000000e+00 4.488069836975054905e+00 5.295533406474675076e-01 1.982837037168549443e+01
8.000000000000000000e+00 3.038111998376690437e+00 5.295533406474675076e-01 1.119581572755162568e+01
9.000000000000000000e+00 2.748022735034141295e+00 4.266492654451195521e-01 1.119581572755162568e+01


==> data/bohachevsky_ipop200_pop100_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 3.424128939160725338e+01 3.268188566417617125e+00 7.722435865513610054e+01
1.000000000000000000e+00 1.928541458906466488e+01 2.796252164909030391e+00 5.110920003993174277e+01
2.000000000000000000e+00 1.577167550545478569e+01 1.959565113302479178e+00 4.202526543194672826e+01
3.000000000000000000e+00 9.156501408258796104e+00 8.289399382334727839e-01 2.292774803141849560e+01
4.000000000000000000e+00 5.186639639930012535e+00 3.199630589614953502e-01 2.292774803141849560e+01
5.000000000000000000e+00 3.187846748650891016e+00 3.199630589614953502e-01 1.788813911071823171e+01
6.000000000000000000e+00 1.848260228875712174e+00 3.199630589614953502e-01 6.378728748522942027e+00
7.000000000000000000e+00 1.113441345551894779e+00 2.003527584429137809e-01 2.803801167550506790e+00
8.000000000000000000e+00 8.726336061607171679e-01 1.852184273564553285e-01 2.322534199616016259e+00
9.000000000000000000e+00 8.651899771836891739e-01 1.461764384220971547e-01 2.322534199616016259e+00


==> data/bohachevsky_ipop30_pop10_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 3.792847127999585268e+02 1.533443399460742285e+01 1.129863638907621180e+03
1.000000000000000000e+00 2.358263363866842326e+02 8.455620108896342302e+00 1.129863638907621180e+03
2.000000000000000000e+00 1.248315215329375292e+02 4.008251857829118414e+00 3.344609302031615812e+02
3.000000000000000000e+00 9.918292466363223525e+01 4.008251857829118414e+00 3.344609302031615812e+02
4.000000000000000000e+00 8.885836062202336905e+01 4.008251857829118414e+00 2.796995492731329023e+02
5.000000000000000000e+00 8.822995014331803532e+01 4.008251857829118414e+00 2.778715528315705114e+02
6.000000000000000000e+00 7.045307686483427290e+01 3.732065070238141935e+00 2.778715528315705114e+02
7.000000000000000000e+00 6.318719851344761196e+01 3.732065070238141935e+00 2.778715528315705114e+02
8.000000000000000000e+00 5.923788596129043071e+01 3.732065070238141935e+00 2.778715528315705114e+02
9.000000000000000000e+00 5.651054413883760219e+01 3.732065070238141935e+00 2.778715528315705114e+02


==> data/bohachevsky_ipop30_pop10_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 3.098871010696456096e+02 1.231095057703614160e+01 1.500867692229155409e+03
1.000000000000000000e+00 2.179636987868569236e+02 1.232838028272336928e+01 1.028271919572539218e+03
2.000000000000000000e+00 1.791202655203624374e+02 7.999254666823272686e+00 9.194234890119992087e+02
3.000000000000000000e+00 1.551859535976581412e+02 7.629815709242159016e+00 7.312194343304994391e+02
4.000000000000000000e+00 1.358720828303665371e+02 5.514448888746533051e+00 6.553893138408311643e+02
5.000000000000000000e+00 1.252324508855908363e+02 2.964875430077637652e+00 5.303551350892104210e+02
6.000000000000000000e+00 1.050888729768729917e+02 3.250503925935616323e+00 4.268863979067621131e+02
7.000000000000000000e+00 8.869319536946849780e+01 2.633911668460128475e+00 3.132133212840183205e+02
8.000000000000000000e+00 7.469311171584753595e+01 2.633611478867374345e+00 2.867177464125307438e+02
9.000000000000000000e+00 6.352773141993230865e+01 2.602211658616264245e+00 2.429684417357030952e+02


==> data/bohachevsky_ipop5000_pop1000_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 2.009953982293466688e+05 1.729752806131365651e+05 2.277787641055278364e+05
#1.000000000000000000e+00 3.808324407865105172e+02 1.888655024303077212e+01 9.012687403724233945e+02
2.000000000000000000e+00 5.663920982591521636e+01 1.057493929628554064e+01 1.765317964076933777e+02
#3.000000000000000000e+00 3.185303348693566861e+01 3.309386788866800710e+00 7.488965707328766541e+01
4.000000000000000000e+00 2.667009510812303219e+01 3.309386788866800710e+00 6.303201264635411150e+01
#5.000000000000000000e+00 1.953906731414580733e+01 3.309386788866800710e+00 3.881300175520821227e+01
6.000000000000000000e+00 1.626192281838333642e+01 3.309386788866800710e+00 2.905344192031008532e+01
#7.000000000000000000e+00 1.626192281838333642e+01 3.309386788866800710e+00 2.905344192031008532e+01
8.000000000000000000e+00 1.438206914641656731e+01 3.309386788866800710e+00 2.905344192031008532e+01
#9.000000000000000000e+00 1.352909205037008888e+01 3.309386788866800710e+00 2.905344192031008532e+01
1.000000000000000000e+01 1.136647237588294246e+01 3.309386788866800710e+00 2.270434873426628641e+01
#1.100000000000000000e+01 1.002177546445780187e+01 3.309386788866800710e+00 2.270434873426628641e+01
1.200000000000000000e+01 1.002177546445780187e+01 3.309386788866800710e+00 2.270434873426628641e+01
#1.300000000000000000e+01 8.543317061136013635e+00 3.309386788866800710e+00 1.663748275875950711e+01
1.400000000000000000e+01 8.192287703031505330e+00 3.309386788866800710e+00 1.663748275875950711e+01
#1.500000000000000000e+01 7.520370952182076962e+00 3.309386788866800710e+00 1.663748275875950711e+01
1.600000000000000000e+01 6.959930954315449725e+00 3.144179218038739787e+00 1.408073380430346511e+01
#1.700000000000000000e+01 6.959930954315449725e+00 3.144179218038739787e+00 1.408073380430346511e+01
1.800000000000000000e+01 6.959930954315449725e+00 3.144179218038739787e+00 1.408073380430346511e+01
#1.900000000000000000e+01 6.959930954315449725e+00 3.144179218038739787e+00 1.408073380430346511e+01
2.000000000000000000e+01 6.870852181834521843e+00 2.798856098952303029e+00 1.325508290700405745e+01
#2.100000000000000000e+01 6.870852181834521843e+00 2.798856098952303029e+00 1.325508290700405745e+01
2.200000000000000000e+01 6.870852181834521843e+00 2.798856098952303029e+00 1.325508290700405745e+01
#2.300000000000000000e+01 6.112603184360579256e+00 2.798856098952303029e+00 1.057493929628554064e+01
2.400000000000000000e+01 6.112603184360579256e+00 2.798856098952303029e+00 1.057493929628554064e+01
#2.500000000000000000e+01 6.040651879932338986e+00 2.798856098952303029e+00 1.057493929628554064e+01
2.600000000000000000e+01 6.011485254831234748e+00 2.706679841522186436e+00 1.057493929628554064e+01
#2.700000000000000000e+01 6.011485254831234748e+00 2.706679841522186436e+00 1.057493929628554064e+01
2.800000000000000000e+01 5.693411026900171201e+00 2.706679841522186436e+00 1.057493929628554064e+01
#2.900000000000000000e+01 5.358753600560446806e+00 1.129769948496738285e+00 1.057493929628554064e+01
3.000000000000000000e+01 5.193730511163966668e+00 1.129769948496738285e+00 1.057493929628554064e+01
#3.100000000000000000e+01 5.098776625970883103e+00 1.129769948496738285e+00 9.925577064118588311e+00
3.200000000000000000e+01 5.098776625970883103e+00 1.129769948496738285e+00 9.925577064118588311e+00
#3.300000000000000000e+01 4.575754734440482530e+00 1.129769948496738285e+00 9.925577064118588311e+00
3.400000000000000000e+01 4.499569916796120950e+00 1.129769948496738285e+00 9.925577064118588311e+00
#3.500000000000000000e+01 4.499569916796120950e+00 1.129769948496738285e+00 9.925577064118588311e+00
3.600000000000000000e+01 3.670257275059376934e+00 1.129769948496738285e+00 9.925577064118588311e+00
#3.700000000000000000e+01 3.651966533059939568e+00 1.129769948496738285e+00 9.925577064118588311e+00
3.800000000000000000e+01 3.638628873773347205e+00 1.129769948496738285e+00 9.925577064118588311e+00
#3.900000000000000000e+01 3.638628873773347205e+00 1.129769948496738285e+00 9.925577064118588311e+00
4.000000000000000000e+01 3.319654896967915825e+00 1.129769948496738285e+00 5.794661023721169535e+00
#4.100000000000000000e+01 3.319654896967915825e+00 1.129769948496738285e+00 5.794661023721169535e+00
4.200000000000000000e+01 3.319654896967915825e+00 1.129769948496738285e+00 5.794661023721169535e+00
#4.300000000000000000e+01 3.194105173126186692e+00 9.562744642775876658e-01 5.794661023721169535e+00
4.400000000000000000e+01 2.887693776618339481e+00 9.562744642775876658e-01 5.244539702005461379e+00
#4.500000000000000000e+01 2.759760753974875414e+00 9.562744642775876658e-01 5.140967412037118045e+00
4.600000000000000000e+01 2.759760753974875414e+00 9.562744642775876658e-01 5.140967412037118045e+00
#4.700000000000000000e+01 2.759760753974875414e+00 9.562744642775876658e-01 5.140967412037118045e+00
4.800000000000000000e+01 2.759760753974875414e+00 9.562744642775876658e-01 5.140967412037118045e+00
4.900000000000000000e+01 2.676215764339576086e+00 9.562744642775876658e-01 5.140967412037118045e+00


==> data/bohachevsky_ipop5000_pop1000_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 1.149260664022802084e+05 9.067334595706866821e+04 1.296142336229013890e+05
#1.000000000000000000e+00 9.343261614018978435e+04 8.024775839119718876e+04 1.049660571635978413e+05
2.000000000000000000e+00 6.341522297954374517e+04 4.629751608649840637e+04 8.754275228198635159e+04
#3.000000000000000000e+00 4.872656266822566249e+04 3.712265237107885332e+04 7.237275991553097265e+04
4.000000000000000000e+00 3.721717387517094903e+04 2.858979338454873141e+04 4.573638559546124452e+04
#5.000000000000000000e+00 2.566389178155314221e+04 1.698973456141756105e+04 3.628758298150863993e+04
6.000000000000000000e+00 1.921260577380789255e+04 1.232229246654049712e+04 2.393092777715818011e+04
#7.000000000000000000e+00 1.346617902010523358e+04 1.000631528627386797e+04 1.700367094027369239e+04
8.000000000000000000e+00 1.015173406800550401e+04 7.920235721456136162e+03 1.255718622518577467e+04
#9.000000000000000000e+00 7.847531242179979017e+03 6.776183905721196425e+03 9.613969836934378691e+03
1.000000000000000000e+01 6.006155642483457086e+03 4.652056805850732417e+03 7.134382306402121685e+03
#1.100000000000000000e+01 4.480409353684202870e+03 3.217110883710637609e+03 5.591657183937686568e+03
1.200000000000000000e+01 3.503557850094997775e+03 2.864069996903913307e+03 4.356970580596868786e+03
#1.300000000000000000e+01 2.809679637003617700e+03 2.231070449445686336e+03 3.170255367892731101e+03
1.400000000000000000e+01 2.056839744150674051e+03 1.421777158641221376e+03 2.353874883108618633e+03
#1.500000000000000000e+01 1.734049092795368551e+03 1.197021503339079345e+03 2.077137605054451342e+03
1.600000000000000000e+01 1.373274463040656201e+03 1.102178723873680156e+03 1.669476540302478952e+03
#1.700000000000000000e+01 1.117315237666465919e+03 8.638820259616811654e+02 1.429095923605683765e+03
1.800000000000000000e+01 9.391909391109517173e+02 7.185899856655518079e+02 1.174200678484021182e+03
#1.900000000000000000e+01 7.866649491499399574e+02 5.666422102082375432e+02 1.084040774055002657e+03
2.000000000000000000e+01 6.946748262512077190e+02 4.710386173130965517e+02 9.791461888582934989e+02
#2.100000000000000000e+01 5.939260519671623797e+02 4.291506731249848485e+02 8.652947541600831300e+02
2.200000000000000000e+01 5.569633583998678432e+02 3.833572631604171193e+02 8.107336383963665867e+02
#2.300000000000000000e+01 4.965797657839424915e+02 2.875123982528747320e+02 7.293506268659198213e+02
2.400000000000000000e+01 4.514081438415921639e+02 2.867841090649699254e+02 6.293898768545928988e+02
#2.500000000000000000e+01 4.163592495050558568e+02 2.270299005385431030e+02 5.704514636411563515e+02
2.600000000000000000e+01 3.856026426671563740e+02 2.133950432916331010e+02 5.528422357484519125e+02
#2.700000000000000000e+01 3.489722306197600687e+02 1.955573578302729629e+02 4.961100939473697622e+02
2.800000000000000000e+01 3.299454290900804381e+02 1.764597668807160460e+02 4.760419800212687846e+02
#2.900000000000000000e+01 3.177442505324527247e+02 1.537919227393118433e+02 4.335614763184730691e+02
3.000000000000000000e+01 2.978650400867681469e+02 1.452751022003565140e+02 4.175563284713201710e+02
#3.100000000000000000e+01 2.846619898491488243e+02 1.338202260708889071e+02 4.099679419035022079e+02
3.200000000000000000e+01 2.696294986241871356e+02 1.306696616286509425e+02 3.891171144678509677e+02
#3.300000000000000000e+01 2.583853641923312807e+02 1.189930563865945885e+02 3.871935536449257711e+02
3.400000000000000000e+01 2.492438581253791767e+02 1.188228485642361676e+02 3.685559284123848443e+02
#3.500000000000000000e+01 2.405437992990366070e+02 1.162137173841427540e+02 3.593113081606026640e+02
3.600000000000000000e+01 2.364860185907722325e+02 1.120793073112023137e+02 3.395455349656950830e+02
#3.700000000000000000e+01 2.270358105620765343e+02 1.121419997922580194e+02 3.359799704353789593e+02
3.800000000000000000e+01 2.220257467351416665e+02 1.040281659196015767e+02 3.271904260225785492e+02
#3.900000000000000000e+01 2.106208542958571570e+02 9.771460410829477894e+01 3.176776403578220425e+02
4.000000000000000000e+01 2.046524534749636359e+02 9.733270263731687066e+01 3.075457249734518541e+02
#4.100000000000000000e+01 1.990760973867851646e+02 9.527138937141513964e+01 2.986378085218053116e+02
4.200000000000000000e+01 1.935000773237208591e+02 8.992578089012108933e+01 2.879215156369170359e+02
#4.300000000000000000e+01 1.870050392796688925e+02 8.546678463316384011e+01 2.837960600513081886e+02
4.400000000000000000e+01 1.791467935062156300e+02 8.501570895033850661e+01 2.665182285064973371e+02
#4.500000000000000000e+01 1.761160762331615217e+02 8.174661736644456766e+01 2.605148800215757205e+02
4.600000000000000000e+01 1.714981907137731696e+02 8.193405781296105772e+01 2.605148800215757205e+02
#4.700000000000000000e+01 1.668378095789682050e+02 7.847701806559204840e+01 2.497962290795316846e+02
4.800000000000000000e+01 1.624156867692548190e+02 7.756106075382453469e+01 2.333062528201757573e+02
4.900000000000000000e+01 1.576388541605862770e+02 7.233262968669170334e+01 2.333062528201757573e+02


==> data/bohachevsky_ipop500_pop160_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 2.321610719470843906e+05 1.889000077997991466e+05 2.641608495537791750e+05
1.000000000000000000e+00 1.560342456676876736e+03 7.814176233226403667e+01 5.233197027670740681e+03
2.000000000000000000e+00 6.235990989861528533e+02 5.189574000716423541e+01 2.465631837451991487e+03
3.000000000000000000e+00 2.764581780695878592e+02 4.176172156938117297e+01 1.099046957282150515e+03
4.000000000000000000e+00 1.580617279212357857e+02 3.775041166905474910e+01 4.136880203117910355e+02
5.000000000000000000e+00 1.257964160173186059e+02 3.498979891198746373e+01 4.136880203117910355e+02
6.000000000000000000e+00 1.108252044770392644e+02 3.498979891198746373e+01 4.047342984126749457e+02
7.000000000000000000e+00 9.917058187594030016e+01 2.474468162064502152e+01 4.047342984126749457e+02
8.000000000000000000e+00 6.761456570117006493e+01 2.474468162064502152e+01 1.749273469376148569e+02
9.000000000000000000e+00 6.100514123329637783e+01 2.474468162064502152e+01 1.399852128584026616e+02


==> data/bohachevsky_ipop500_pop160_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 1.327039664501640073e+05 1.131159222432700335e+05 1.598599610131449881e+05
1.000000000000000000e+00 1.303098084895246284e+05 1.057193704322218691e+05 1.604308460998553201e+05
2.000000000000000000e+00 8.479972221723223629e+04 6.780286450395119027e+04 1.177298596291623398e+05
3.000000000000000000e+00 7.250128842999928747e+04 5.779809957729229791e+04 1.056150937273900781e+05
4.000000000000000000e+00 5.168155796264622040e+04 3.149604530057305237e+04 7.032432230282566161e+04
5.000000000000000000e+00 4.284014285062690033e+04 3.178716495993652643e+04 5.381222268669859477e+04
6.000000000000000000e+00 3.344426048399131832e+04 2.076242807274376537e+04 4.494257536596863793e+04
7.000000000000000000e+00 2.724819297268887385e+04 1.972993282603330954e+04 3.925801632335328031e+04
8.000000000000000000e+00 2.290921348765383300e+04 1.262153034415767979e+04 3.106641505826779758e+04
9.000000000000000000e+00 1.831830158402255984e+04 1.200822111968646095e+04 2.359542823188750117e+04


==> data/rastrigin_eigs.txt <==
n	v               min             max
1	0.083648	0.078316	0.115351
2	0.075192	0.066136	0.098369
3	0.069309	0.062036	0.085496
4	0.062473	0.058730	0.078991
5	0.061322	0.056440	0.071115
6	0.058444	0.052931	0.067824
7	0.054504	0.048845	0.062693
8	0.052881	0.046752	0.057476
9	0.050348	0.043789	0.054307
10	0.047843	0.039648	0.050621
11	0.047422	0.038316	0.047881
12	0.044960	0.035178	0.045038
13	0.042828	0.031986	0.041040
14	0.036155	0.028433	0.038080
15	0.035033	0.024727	0.033784


==> data/rastrigin_ipop100_pop60_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.866681395791682974e+02 1.542976748588116607e+02 2.020792417378467860e+02
1.000000000000000000e+00 7.904392835041622334e+01 2.494598094881455097e+01 1.222178113689301284e+02
2.000000000000000000e+00 4.146443678386888365e+01 1.446190893100120434e+01 9.800976373477197967e+01
3.000000000000000000e+00 3.228457279914429279e+01 1.242734993624821982e+01 5.974168195108055102e+01
4.000000000000000000e+00 2.546629782897503347e+01 1.242734993624821982e+01 5.594750153154349448e+01
5.000000000000000000e+00 2.179498976958428713e+01 1.242734993624821982e+01 3.840641656552956817e+01
6.000000000000000000e+00 2.086628132239167854e+01 6.428079123052185651e+00 3.638509670866811518e+01
7.000000000000000000e+00 2.031756129759124718e+01 6.428079123052185651e+00 3.466189482482218409e+01
8.000000000000000000e+00 1.987948907698616452e+01 6.428079123052185651e+00 3.466189482482218409e+01
9.000000000000000000e+00 1.867032385444038667e+01 6.428079123052185651e+00 3.304957042400059208e+01


==> data/rastrigin_ipop100_pop60_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.598230009736396369e+02 1.280210410236034591e+02 1.927113291613925696e+02
1.000000000000000000e+00 1.481610851188804645e+02 1.191881109049769520e+02 1.888217771062595602e+02
2.000000000000000000e+00 1.386919738686329708e+02 1.214126715562172194e+02 1.596454448207467181e+02
3.000000000000000000e+00 1.283550345558016375e+02 1.150414014295965330e+02 1.440002990798195981e+02
4.000000000000000000e+00 1.178454283018738664e+02 7.889054890041587953e+01 1.377136523308151936e+02
5.000000000000000000e+00 1.082323634252823439e+02 6.299266673639138503e+01 1.274598679433119059e+02
6.000000000000000000e+00 1.033062091049712876e+02 7.108958592898365225e+01 1.205114952956663217e+02
7.000000000000000000e+00 9.979204171203421936e+01 7.600294479875338993e+01 1.200536844427431049e+02
8.000000000000000000e+00 9.391485047095962102e+01 7.187710959467352723e+01 1.116863907152253717e+02
9.000000000000000000e+00 9.239782868311522179e+01 6.522645817013605551e+01 1.106476844429504069e+02


==> data/rastrigin_ipop2000_pop200_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.463862477478905646e+02 1.246187064319226749e+02 1.680230714076749905e+02
1.000000000000000000e+00 3.655751767126839269e+01 3.697627459087300394e-01 8.196154397931704239e+01
2.000000000000000000e+00 1.807740886402187641e+01 3.697627459087300394e-01 3.421176746574170124e+01
3.000000000000000000e+00 1.149077311102831267e+01 3.697627459087300394e-01 2.410654426965380992e+01
4.000000000000000000e+00 6.615095631095853079e+00 3.697627459087300394e-01 2.410654426965380992e+01
5.000000000000000000e+00 3.420124760139382492e+00 3.871111310226638125e-02 1.076508665072458371e+01
6.000000000000000000e+00 2.828213914716497079e+00 3.871111310226638125e-02 1.076508665072458371e+01
7.000000000000000000e+00 1.601831708733457482e+00 3.871111310226638125e-02 6.023586293948881121e+00
8.000000000000000000e+00 9.417103474481923753e-01 3.871111310226638125e-02 2.373068896837452257e+00
9.000000000000000000e+00 8.351529686864106461e-01 3.871111310226638125e-02 2.373068896837452257e+00
1.000000000000000000e+01 5.138186599100095231e-01 3.871111310226638125e-02 1.630558584488284168e+00
1.100000000000000000e+01 3.730710928806009741e-01 3.871111310226638125e-02 7.898414747462254581e-01
1.200000000000000000e+01 3.541053617406267340e-01 3.871111310226638125e-02 7.898414747462254581e-01
1.300000000000000000e+01 3.364030658604880153e-01 3.871111310226638125e-02 7.898414747462254581e-01
1.400000000000000000e+01 3.364030658604880153e-01 3.871111310226638125e-02 7.898414747462254581e-01
1.500000000000000000e+01 2.887243838033896060e-01 3.871111310226638125e-02 6.513274831738442572e-01
1.600000000000000000e+01 2.264210932642394536e-01 3.871111310226638125e-02 6.255643027229780273e-01
1.700000000000000000e+01 2.124521760596526920e-01 3.871111310226638125e-02 5.498668628251550672e-01
1.800000000000000000e+01 2.124521760596526920e-01 3.871111310226638125e-02 5.498668628251550672e-01
1.900000000000000000e+01 2.047366332052490689e-01 3.871111310226638125e-02 5.498668628251550672e-01
2.000000000000000000e+01 2.041266294790148039e-01 3.871111310226638125e-02 5.498668628251550672e-01
2.100000000000000000e+01 1.653603692180771190e-01 3.871111310226638125e-02 4.590020127321849941e-01
2.200000000000000000e+01 1.653603692180771190e-01 3.871111310226638125e-02 4.590020127321849941e-01
2.300000000000000000e+01 1.591004490563496521e-01 3.871111310226638125e-02 4.590020127321849941e-01
2.400000000000000000e+01 1.591004490563496521e-01 3.871111310226638125e-02 4.590020127321849941e-01
2.500000000000000000e+01 1.591004490563496521e-01 3.871111310226638125e-02 4.590020127321849941e-01
2.600000000000000000e+01 1.591004490563496521e-01 3.871111310226638125e-02 4.590020127321849941e-01
2.700000000000000000e+01 1.426432951458385390e-01 3.871111310226638125e-02 4.590020127321849941e-01
2.800000000000000000e+01 1.310950074373749830e-01 3.871111310226638125e-02 4.590020127321849941e-01
2.900000000000000000e+01 1.089665460573466249e-01 3.871111310226638125e-02 2.588081516787781311e-01


==> data/rastrigin_ipop2000_pop200_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.289942981876405099e+02 1.046978544628368013e+02 1.411541584321380185e+02
1.000000000000000000e+00 1.233848448279100722e+02 1.074555157722013661e+02 1.414008367491553599e+02
2.000000000000000000e+00 1.120376760997468892e+02 7.879400558987990166e+01 1.355705796768194489e+02
3.000000000000000000e+00 1.011889423318196179e+02 8.663477559295336050e+01 1.193095110921954927e+02
4.000000000000000000e+00 1.001078118857930690e+02 8.899821881792465206e+01 1.151869659122419307e+02
5.000000000000000000e+00 9.498421068784055876e+01 8.663477559295336050e+01 1.082946953409208817e+02
6.000000000000000000e+00 9.108295651664550974e+01 6.884401772590526036e+01 1.024432278271700909e+02
7.000000000000000000e+00 8.813225264815505966e+01 6.608300734192367543e+01 9.833463575247370159e+01
8.000000000000000000e+00 8.489610882063487907e+01 6.608300734192368964e+01 1.011494176694922942e+02
9.000000000000000000e+00 8.040904419330712471e+01 6.608300734192368964e+01 9.175441989088810146e+01
1.000000000000000000e+01 7.932343669452441759e+01 6.608300734192367543e+01 9.366213802750618811e+01
1.100000000000000000e+01 7.574110479400114571e+01 6.608300734192367543e+01 9.345894626981149145e+01
1.200000000000000000e+01 7.398628694370741243e+01 5.770251337362246602e+01 8.702249168314368433e+01
1.300000000000000000e+01 7.115781247637647766e+01 5.400677932597419328e+01 8.629498009618571075e+01
1.400000000000000000e+01 6.560558548128760492e+01 4.138990853606287601e+01 8.351091810033115337e+01
1.500000000000000000e+01 6.404270393487431079e+01 4.138990853606286180e+01 8.351091810033115337e+01
1.600000000000000000e+01 6.293482940602784481e+01 4.842897092432632178e+01 7.495924395289682707e+01
1.700000000000000000e+01 5.753098178986489586e+01 4.067627792428115185e+01 7.430163539353159763e+01
1.800000000000000000e+01 5.574456607837029765e+01 3.910363993637712099e+01 6.940743475418496189e+01
1.900000000000000000e+01 5.345351044031892229e+01 3.676717028310778801e+01 6.921476206121852215e+01
2.000000000000000000e+01 5.123404450525067233e+01 2.951727866349506257e+01 6.328024435775832046e+01
2.100000000000000000e+01 5.038498286088609035e+01 3.751143146688183094e+01 6.393797677219933462e+01
2.200000000000000000e+01 4.568014466249174177e+01 3.517610449795373029e+01 5.691929524500071125e+01
2.300000000000000000e+01 4.461068126827058933e+01 2.870430652182263032e+01 5.645483349602940848e+01
2.400000000000000000e+01 4.179630420684132730e+01 2.867011026614524383e+01 5.229144594446189842e+01
2.500000000000000000e+01 3.990971830666060072e+01 2.870430652182261611e+01 4.772307054661165182e+01
2.600000000000000000e+01 3.836578779762309921e+01 2.577211499504592496e+01 4.746005677260863820e+01
2.700000000000000000e+01 3.763206831537625874e+01 2.577211499504592496e+01 4.842984300158261135e+01
2.800000000000000000e+01 3.512022444901188578e+01 2.577211499504592496e+01 4.642753378380656670e+01
2.900000000000000000e+01 3.395408345568149855e+01 2.577211499504592496e+01 4.577308673520029458e+01


==> data/rastrigin_ipop200_pop100_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 4.630519770739386587e+00 1.547775581998322991e+00 9.146338454908292448e+00
1.000000000000000000e+00 3.324847958882590326e+00 1.419367826997369519e+00 8.402682602767084674e+00
2.000000000000000000e+00 2.701796155565462154e+00 9.420376896114177612e-01 5.827873999189055354e+00
3.000000000000000000e+00 2.111793794985492134e+00 9.420376896114177612e-01 3.854877717959972472e+00
4.000000000000000000e+00 1.831090698246840232e+00 9.420376896114177612e-01 3.242816989266579242e+00
5.000000000000000000e+00 1.678071312892734035e+00 9.420376896114177612e-01 2.628607278523411139e+00
6.000000000000000000e+00 1.625107887146213459e+00 8.830049083461943837e-01 2.628607278523411139e+00
7.000000000000000000e+00 1.545310656085248535e+00 8.830049083461943837e-01 2.628607278523411139e+00
8.000000000000000000e+00 1.545310656085248535e+00 8.830049083461943837e-01 2.628607278523411139e+00
9.000000000000000000e+00 1.430916711466276192e+00 5.567480565897753308e-02 2.628607278523411139e+00


==> data/rastrigin_ipop200_pop100_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 4.103033092937960369e+00 1.993123063013861440e+00 7.608500548383794637e+00
1.000000000000000000e+00 2.904386877410609191e+00 4.833169360811062631e-01 4.896940421280373101e+00
2.000000000000000000e+00 2.394737180731042692e+00 4.251009953335334046e-01 5.592975368966635941e+00
3.000000000000000000e+00 1.915255184831654356e+00 2.172075250771285937e-01 6.238769378896961371e+00
4.000000000000000000e+00 1.730391930159565828e+00 4.230589263290269741e-01 5.330293085306553991e+00
5.000000000000000000e+00 1.192906175591514906e+00 2.106268056894684548e-01 1.968150288656168811e+00
6.000000000000000000e+00 1.048211402093293110e+00 2.231421013919678842e-01 1.863043485856895387e+00
7.000000000000000000e+00 9.907116792193720878e-01 2.106268056894684548e-01 2.303797048200596720e+00
8.000000000000000000e+00 6.521143151635129254e-01 1.227447643759091989e-01 1.294343309153298094e+00
9.000000000000000000e+00 5.587390081130457764e-01 1.125311951690832757e-02 1.301842347502805808e+00


==> data/rastrigin_ipop30_pop10_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 1.020897803887572053e+01 2.251620645071525928e+00 2.179749989029673429e+01
1.000000000000000000e+00 8.441028537241592744e+00 2.251620645071525928e+00 1.451460669922723135e+01
2.000000000000000000e+00 7.847677986902628966e+00 1.636646528068425255e+00 1.282157999414414817e+01
3.000000000000000000e+00 6.863556022389365907e+00 1.636646528068425255e+00 1.063617755280155741e+01
4.000000000000000000e+00 6.261165588674153959e+00 1.636646528068425255e+00 1.063617755280155741e+01
5.000000000000000000e+00 5.806217377357029363e+00 1.636646528068425255e+00 1.063617755280155741e+01
6.000000000000000000e+00 5.713025182362858168e+00 1.636646528068425255e+00 1.063617755280155741e+01
7.000000000000000000e+00 5.000589177650053507e+00 1.266245491735354278e+00 8.982677176086706794e+00
8.000000000000000000e+00 4.456964975935143514e+00 1.266245491735354278e+00 8.982677176086706794e+00
9.000000000000000000e+00 4.237637545268257533e+00 1.266245491735354278e+00 8.982677176086706794e+00


==> data/rastrigin_ipop30_pop10_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 9.461195461597894152e+00 2.118471224085638482e+00 2.160539696523403919e+01
1.000000000000000000e+00 8.941480357782785049e+00 2.118471224085638482e+00 2.034872967476655248e+01
2.000000000000000000e+00 6.444364019153134393e+00 2.799117471226757914e+00 1.336485292853896212e+01
3.000000000000000000e+00 6.010116327865542729e+00 1.940172245952979324e+00 1.851779577009488165e+01
4.000000000000000000e+00 4.115917247837280968e+00 1.231639167106820310e+00 7.982060976839381539e+00
5.000000000000000000e+00 3.802660233477280549e+00 1.168317917141997953e+00 1.074165315846759938e+01
6.000000000000000000e+00 3.240926044522406180e+00 1.188763138231522021e+00 6.492458450344292586e+00
7.000000000000000000e+00 2.854032544128498383e+00 1.076446945146166456e+00 8.350056043235433378e+00
8.000000000000000000e+00 3.064606116177750472e+00 1.008953905471180690e+00 8.344852588519460213e+00
9.000000000000000000e+00 3.122306013285946147e+00 1.011085643437375836e+00 7.972992549910784987e+00


==> data/rastrigin_ipop5000_pop1000_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 5.162916131631401413e+02 4.878431467968190418e+02 5.369807023721402857e+02
#1.000000000000000000e+00 3.309392786733882730e+01 2.520084367137087611e-01 9.843813788441167389e+01
2.000000000000000000e+00 7.193880082445487822e+00 2.520084367137087611e-01 2.689533674330118629e+01
#3.000000000000000000e+00 5.958735568374508240e+00 9.448380769919140221e-02 2.689533674330118629e+01
4.000000000000000000e+00 3.056465124162741631e+00 3.761567999259796125e-02 1.088588651910208682e+01
#5.000000000000000000e+00 1.795796574337130913e+00 3.761567999259796125e-02 5.729183357777287711e+00
6.000000000000000000e+00 1.646098889420420708e+00 3.761567999259796125e-02 5.729183357777287711e+00
#7.000000000000000000e+00 9.178593127083407577e-01 2.168235738389512335e-02 5.729183357777287711e+00
8.000000000000000000e+00 5.935265664063914537e-01 2.168235738389512335e-02 3.762966426416255672e+00
#9.000000000000000000e+00 3.959109880697875838e-01 2.168235738389512335e-02 2.379193733586419057e+00
1.000000000000000000e+01 3.959109880697875838e-01 2.168235738389512335e-02 2.379193733586419057e+00
#1.100000000000000000e+01 3.959109880697875838e-01 2.168235738389512335e-02 2.379193733586419057e+00
1.200000000000000000e+01 3.959109880697875838e-01 2.168235738389512335e-02 2.379193733586419057e+00
#1.300000000000000000e+01 3.875516145113692690e-01 2.168235738389512335e-02 2.379193733586419057e+00
1.400000000000000000e+01 2.389275836914483420e-01 2.168235738389512335e-02 8.263780500997199852e-01
#1.500000000000000000e+01 2.094065147665522264e-01 2.168235738389512335e-02 8.263780500997199852e-01
1.600000000000000000e+01 2.094065147665522264e-01 2.168235738389512335e-02 8.263780500997199852e-01
#1.700000000000000000e+01 2.094065147665522264e-01 2.168235738389512335e-02 8.263780500997199852e-01
1.800000000000000000e+01 2.094065147665522264e-01 2.168235738389512335e-02 8.263780500997199852e-01
#1.900000000000000000e+01 1.471287589765931103e-01 2.168235738389512335e-02 3.519176883006025491e-01
2.000000000000000000e+01 1.412019998947888211e-01 2.168235738389512335e-02 3.519176883006025491e-01
#2.100000000000000000e+01 1.274930521735730682e-01 2.143873130660267634e-02 3.519176883006025491e-01
2.200000000000000000e+01 1.211592541927833111e-01 2.143873130660267634e-02 3.519176883006025491e-01
#2.300000000000000000e+01 1.064228308257194472e-01 2.143873130660267634e-02 3.519176883006025491e-01
2.400000000000000000e+01 1.064228308257194472e-01 2.143873130660267634e-02 3.519176883006025491e-01
#2.500000000000000000e+01 1.040267788412393146e-01 2.143873130660267634e-02 3.519176883006025491e-01
2.600000000000000000e+01 9.354100520704378141e-02 2.143873130660267634e-02 2.565192563551477178e-01
#2.700000000000000000e+01 8.345083662409251424e-02 2.143873130660267634e-02 2.565192563551477178e-01
2.800000000000000000e+01 8.345083662409251424e-02 2.143873130660267634e-02 2.565192563551477178e-01
#2.900000000000000000e+01 6.765812870253284927e-02 1.962863753175270176e-02 1.981643529392727032e-01
3.000000000000000000e+01 6.496618776749300828e-02 1.962863753175270176e-02 1.981643529392727032e-01
#3.100000000000000000e+01 5.734989167528207338e-02 1.962863753175270176e-02 1.138924915204029276e-01
3.200000000000000000e+01 5.734989167528207338e-02 1.962863753175270176e-02 1.138924915204029276e-01
#3.300000000000000000e+01 5.414576136449796018e-02 1.962863753175270176e-02 1.138924915204029276e-01
3.400000000000000000e+01 5.362241422035367300e-02 1.962863753175270176e-02 1.138924915204029276e-01
#3.500000000000000000e+01 5.067256179149808026e-02 1.898572555637656478e-02 1.138924915204029276e-01
3.600000000000000000e+01 5.067256179149808026e-02 1.898572555637656478e-02 1.138924915204029276e-01
#3.700000000000000000e+01 5.067256179149808026e-02 1.898572555637656478e-02 1.138924915204029276e-01
3.800000000000000000e+01 5.033542247455594781e-02 1.898572555637656478e-02 1.138924915204029276e-01
#3.900000000000000000e+01 5.033542247455594781e-02 1.898572555637656478e-02 1.138924915204029276e-01
4.000000000000000000e+01 4.682517749305361437e-02 1.898572555637656478e-02 1.138924915204029276e-01
#4.100000000000000000e+01 3.846345688395634566e-02 1.898572555637656478e-02 9.595727491216621274e-02
4.200000000000000000e+01 3.846345688395634566e-02 1.898572555637656478e-02 9.595727491216621274e-02
#4.300000000000000000e+01 3.846345688395634566e-02 1.898572555637656478e-02 9.595727491216621274e-02
4.400000000000000000e+01 3.846345688395634566e-02 1.898572555637656478e-02 9.595727491216621274e-02
#4.500000000000000000e+01 3.846345688395634566e-02 1.898572555637656478e-02 9.595727491216621274e-02
4.600000000000000000e+01 3.724771266752213705e-02 1.898572555637656478e-02 9.595727491216621274e-02
#4.700000000000000000e+01 3.526595725138197829e-02 1.224513138134852852e-02 9.595727491216621274e-02
4.800000000000000000e+01 3.503037119736518434e-02 1.224513138134852852e-02 9.595727491216621274e-02
4.900000000000000000e+01 3.503037119736518434e-02 1.224513138134852852e-02 9.595727491216621274e-02


==> data/rastrigin_ipop5000_pop1000_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 4.331261279059149842e+02 3.918580510880711927e+02 4.583816877189299817e+02
#1.000000000000000000e+00 3.980770602903470490e+02 3.470842411515586718e+02 4.257177313499265097e+02
2.000000000000000000e+00 3.713256787745638690e+02 3.194671183911066805e+02 3.922641740075286521e+02
#3.000000000000000000e+00 3.445444828662946861e+02 3.097487814270206172e+02 3.797862853163728118e+02
4.000000000000000000e+00 3.292609590635759673e+02 2.928725807619065336e+02 3.517996248401361186e+02
#5.000000000000000000e+00 3.083617389076247832e+02 2.323604398008998260e+02 3.353787325064035940e+02
6.000000000000000000e+00 2.966114370224962045e+02 2.323604398008998260e+02 3.124753803902214031e+02
#7.000000000000000000e+00 2.901866265691452895e+02 2.323604398008998260e+02 3.185564351070092926e+02
8.000000000000000000e+00 2.880955832958694032e+02 2.567411716102227501e+02 3.101728312401946255e+02
#9.000000000000000000e+00 2.799674908702418747e+02 2.510405362351922633e+02 2.986631905274706469e+02
1.000000000000000000e+01 2.690126897797612173e+02 2.373464952841116826e+02 2.888973302876685239e+02
#1.100000000000000000e+01 2.667692183232296657e+02 2.373464952841116826e+02 2.862220267842060935e+02
1.200000000000000000e+01 2.570812047523489241e+02 2.267998649044043589e+02 2.799098801258509752e+02
#1.300000000000000000e+01 2.519992821725567751e+02 2.267998649044043589e+02 2.778813708868106005e+02
1.400000000000000000e+01 2.449820524082664974e+02 2.027268042113075239e+02 2.786526648666782080e+02
#1.500000000000000000e+01 2.421209288975930463e+02 2.027268042113075239e+02 2.741404265103574858e+02
1.600000000000000000e+01 2.338491720674198575e+02 2.027268042113075239e+02 2.698058090100176969e+02
#1.700000000000000000e+01 2.270153088673018260e+02 1.975090337052762095e+02 2.698058090100176969e+02
1.800000000000000000e+01 2.219262886081743602e+02 1.951875622403941009e+02 2.463418861130990081e+02
#1.900000000000000000e+01 2.120738208302183807e+02 1.878980284814992956e+02 2.462698063611583450e+02
2.000000000000000000e+01 2.088894843479610302e+02 1.797608047436867196e+02 2.462698063611583450e+02
#2.100000000000000000e+01 2.074420982895607892e+02 1.809546513419609823e+02 2.362967763891323045e+02
2.200000000000000000e+01 1.892155150335999281e+02 1.533018576410735250e+02 2.188849997182683751e+02
#2.300000000000000000e+01 1.885782212374175515e+02 1.515594382157523512e+02 2.212020857643013301e+02
2.400000000000000000e+01 1.784681678702020804e+02 1.450994192885159748e+02 2.174326360576924628e+02
#2.500000000000000000e+01 1.699372530947183009e+02 1.192554875280528108e+02 2.073061786489392091e+02
2.600000000000000000e+01 1.681699211369083855e+02 1.192554875280528108e+02 2.067668549234439865e+02
#2.700000000000000000e+01 1.584915872353916484e+02 1.164735382177506153e+02 1.958741472468319671e+02
2.800000000000000000e+01 1.558084559206299389e+02 1.192554875280528108e+02 1.979721683906655016e+02
#2.900000000000000000e+01 1.460459084990053782e+02 1.101089132227797336e+02 1.848432992010399687e+02
3.000000000000000000e+01 1.419952548587313288e+02 9.667366072331350324e+01 1.864786744532128751e+02
#3.100000000000000000e+01 1.328641238519170713e+02 8.241106513406970180e+01 1.759365963357830083e+02
3.200000000000000000e+01 1.259058295385034114e+02 7.784115126582969424e+01 1.699764714350750410e+02
#3.300000000000000000e+01 1.195166016579545953e+02 7.586444674555775691e+01 1.699764714350750694e+02
3.400000000000000000e+01 1.139484848051279897e+02 6.184898536501191302e+01 1.664783155034326114e+02
#3.500000000000000000e+01 1.089765744470946629e+02 6.131557568434095629e+01 1.577535120363244516e+02
3.600000000000000000e+01 1.016784489649555212e+02 5.562688992468798688e+01 1.600894153827467790e+02
#3.700000000000000000e+01 9.737975169601234882e+01 4.986636559857197426e+01 1.532899552279452848e+02
3.800000000000000000e+01 9.344191761386466055e+01 4.986636559857197426e+01 1.522684319574087226e+02
#3.900000000000000000e+01 9.004759966293998730e+01 4.749227892328923417e+01 1.439093177061668598e+02
4.000000000000000000e+01 8.320226909845113994e+01 3.953683575280325613e+01 1.404019590311000343e+02
#4.100000000000000000e+01 8.097842078347679262e+01 3.965378461048226200e+01 1.413892922424299741e+02
4.200000000000000000e+01 7.875331479068594831e+01 3.860868935018726233e+01 1.402685831461214434e+02
#4.300000000000000000e+01 7.300457708884395913e+01 3.746782712174064045e+01 1.402685831461214434e+02
4.400000000000000000e+01 7.237460607999837237e+01 3.674314101412721811e+01 1.399457938811502800e+02
#4.500000000000000000e+01 7.100062227352084676e+01 3.462125727116557528e+01 1.397223123196383767e+02
4.600000000000000000e+01 6.643875340924904549e+01 3.188249260849852362e+01 1.365411248383503562e+02
#4.700000000000000000e+01 6.462178002013646960e+01 3.031679567717924328e+01 1.365411248383503562e+02
4.800000000000000000e+01 6.347561946565365076e+01 2.783977196920147890e+01 1.365411248383503562e+02
4.900000000000000000e+01 6.211755234249969249e+01 2.783977196920147890e+01 1.378228157216639147e+02


==> data/rastrigin_ipop500_pop160_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 5.565143226152133593e+02 5.115731437613684420e+02 5.912679511956055194e+02
1.000000000000000000e+00 2.054462057175442169e+02 2.973439345348486995e+01 3.359853121098017823e+02
2.000000000000000000e+00 7.553527369250757317e+01 1.378190698432825911e+01 2.480168419143054734e+02
3.000000000000000000e+00 4.381415726465512961e+01 1.030475766726738129e+00 1.192694053982623927e+02
4.000000000000000000e+00 2.691599354828912638e+01 1.030475766726738129e+00 8.897938660429701940e+01
5.000000000000000000e+00 2.142008908815968837e+01 1.030475766726738129e+00 8.897938660429701940e+01
6.000000000000000000e+00 1.498637481097677870e+01 1.030475766726738129e+00 8.853800983473450970e+01
7.000000000000000000e+00 1.281915405198514968e+01 1.030475766726738129e+00 8.853800983473450970e+01
8.000000000000000000e+00 9.273562389760035884e+00 1.030475766726738129e+00 2.301273043173142696e+01
9.000000000000000000e+00 7.711984617753999238e+00 1.030475766726738129e+00 2.301273043173142696e+01


==> data/rastrigin_ipop500_pop160_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 4.727233486030234531e+02 4.410656289653848603e+02 4.984594458688530949e+02
1.000000000000000000e+00 4.402064532941756738e+02 3.921937159728122992e+02 4.802726510601128211e+02
2.000000000000000000e+00 4.045606342376556199e+02 3.191208303461127684e+02 4.548975216639188375e+02
3.000000000000000000e+00 3.882717109294662805e+02 3.446100269284439719e+02 4.346306776595723136e+02
4.000000000000000000e+00 3.585867038541870215e+02 3.022176566798178783e+02 3.972193151122694985e+02
5.000000000000000000e+00 3.508878599142251460e+02 2.846076337678146047e+02 3.940810807993979097e+02
6.000000000000000000e+00 3.340429068012762741e+02 2.698874957373502070e+02 3.762152983394069565e+02
7.000000000000000000e+00 3.172490532933636587e+02 2.797200484914558274e+02 3.491925934645470306e+02
8.000000000000000000e+00 3.090507782311581195e+02 2.755541609085283881e+02 3.451082451685698516e+02
9.000000000000000000e+00 3.048536665148728275e+02 2.755541609085283312e+02 3.353195284932516529e+02


==> data/rbf2_ipop100_pop20_ndim10_as.dat <==
gen mean min max
0.000000000000000000e+00 3.601999547461611328e+00 1.269843698121492004e+00 4.660108622622944452e+00
1.000000000000000000e+00 3.497247280362411725e+00 1.269843698121492004e+00 4.660108622622944452e+00
2.000000000000000000e+00 3.263594229356426180e+00 1.269843698121492004e+00 4.243735547248889795e+00
3.000000000000000000e+00 2.852796684292955742e+00 1.269843698121492004e+00 4.243735547248889795e+00
4.000000000000000000e+00 2.327867964018222935e+00 1.269843698121492004e+00 3.775726517552079553e+00
5.000000000000000000e+00 1.748295735251422123e+00 1.121396575105257476e+00 3.198496026623576238e+00
6.000000000000000000e+00 1.478370814862915772e+00 1.081223165960087051e+00 2.674965898945417031e+00
7.000000000000000000e+00 1.270497415482077619e+00 1.033048205993814861e+00 1.803059385310362472e+00
8.000000000000000000e+00 1.197191994857111919e+00 1.011262194033496264e+00 1.599515497611767145e+00
9.000000000000000000e+00 1.152063080194985600e+00 9.946814018380409905e-01 1.398261719470713871e+00


==> data/rbf2_ipop100_pop20_ndim10_std.dat <==
gen mean min max
0.000000000000000000e+00 3.997021001907267390e+00 1.925921900101431383e+00 5.465371490512758612e+00
1.000000000000000000e+00 3.881750563710894664e+00 1.606991707486700172e+00 5.379369412321542754e+00
2.000000000000000000e+00 3.902744961719467831e+00 1.744113852932207109e+00 5.856082981937944076e+00
3.000000000000000000e+00 3.804768860271658504e+00 1.641154684796492180e+00 5.652992659641244089e+00
4.000000000000000000e+00 3.460119153392867020e+00 1.844916948905491960e+00 5.455294207196354606e+00
5.000000000000000000e+00 3.369949365153210419e+00 1.837456784503181950e+00 5.048571070119049153e+00
6.000000000000000000e+00 3.152142818256224999e+00 1.106993579058337396e+00 4.799312932610873439e+00
7.000000000000000000e+00 3.188091547725967256e+00 1.338644257011093686e+00 4.396821761845212784e+00
8.000000000000000000e+00 2.908922590945047126e+00 1.092094179410726174e+00 4.109252963203653408e+00
9.000000000000000000e+00 2.847651498222950384e+00 9.858247533206507818e-01 4.153112930993085428e+00


==> data/rbf2_ipop100_pop50_ndim10_as.dat <==
gen mean min max
0.000000000000000000e+00 3.765973951600266378e+00 2.669503373604200647e+00 5.290854222881741897e+00
1.000000000000000000e+00 3.678678056577027622e+00 2.669503373604200647e+00 4.909637809283110776e+00
2.000000000000000000e+00 3.429654190015610116e+00 1.927334199972632334e+00 4.802083113248711399e+00
3.000000000000000000e+00 3.150698021126042914e+00 1.857294582477885037e+00 4.633885642751337741e+00
4.000000000000000000e+00 2.696934497687829335e+00 1.124995016220138311e+00 4.375240625841192887e+00
5.000000000000000000e+00 2.159358569563053720e+00 1.123116061578039115e+00 4.375240625841192887e+00
6.000000000000000000e+00 1.647566439833114460e+00 1.064988715647070983e+00 3.682802843828350881e+00
7.000000000000000000e+00 1.312154751903693795e+00 1.038011433946580020e+00 2.804429276814899730e+00
8.000000000000000000e+00 1.204111354469937778e+00 1.019824024119649231e+00 2.515533832258900482e+00
9.000000000000000000e+00 1.166544776883961188e+00 1.019824024119649231e+00 2.058435107359552596e+00


==> data/rbf2_ipop100_pop50_ndim10_std.dat <==
gen mean min max
0.000000000000000000e+00 4.241066456606489510e+00 3.133694202176021015e+00 5.864452111742618712e+00
1.000000000000000000e+00 4.217719799679497505e+00 1.750969760029207123e+00 5.850604473356067814e+00
2.000000000000000000e+00 3.894695143401972981e+00 1.679960115519132824e+00 5.449262388170632576e+00
3.000000000000000000e+00 3.722364554864381780e+00 1.967476021912324402e+00 4.660044683156948864e+00
4.000000000000000000e+00 3.608795252227801509e+00 2.350270742340583752e+00 4.812764409359214568e+00
5.000000000000000000e+00 3.478041005273520447e+00 2.099005533677491098e+00 4.578767938782922542e+00
6.000000000000000000e+00 3.170204305786145760e+00 2.070869856615483950e+00 4.447419221405872314e+00
7.000000000000000000e+00 3.063908742848823419e+00 1.596074682122673227e+00 4.498144360102138251e+00
8.000000000000000000e+00 2.923607575255620095e+00 1.928313280345645975e+00 4.125619431084960098e+00
9.000000000000000000e+00 2.722035024148090621e+00 1.646387302896468618e+00 3.721143052541473928e+00


==> data/rbf2_ipop20_pop10_ndim10_as.dat <==
gen mean min max
0.000000000000000000e+00 -1.404148420776926542e+01 -1.552846282658007482e+01 -1.272894243868030983e+01
1.000000000000000000e+00 -1.484396290904634874e+01 -1.566248869068599348e+01 -1.404950463420627216e+01
2.000000000000000000e+00 -1.524344240254418459e+01 -1.569865740762546658e+01 -1.461954168647830166e+01
3.000000000000000000e+00 -1.557809936179236487e+01 -1.622483916174524410e+01 -1.477517460403537974e+01
4.000000000000000000e+00 -1.578571811274039938e+01 -1.627077382183959742e+01 -1.486102390433124043e+01
5.000000000000000000e+00 -1.590627296615167374e+01 -1.627077382183959742e+01 -1.538924521927086708e+01
6.000000000000000000e+00 -1.597026440240296630e+01 -1.627077382183959742e+01 -1.538924521927086708e+01
7.000000000000000000e+00 -1.600430674526218766e+01 -1.632514609345599865e+01 -1.538924521927086708e+01
8.000000000000000000e+00 -1.603604247447704978e+01 -1.632514609345599865e+01 -1.538924521927086708e+01
9.000000000000000000e+00 -1.605632039764200769e+01 -1.632514609345599865e+01 -1.545914375469655333e+01


==> data/rbf2_ipop20_pop10_ndim10_std.dat <==
gen mean min max
0.000000000000000000e+00 -1.419726841051123678e+01 -1.514182655191957139e+01 -1.255956887912587661e+01
1.000000000000000000e+00 -1.432254914941293400e+01 -1.558237891149510190e+01 -1.282820760345847155e+01
2.000000000000000000e+00 -1.442538281808629108e+01 -1.565230381406663085e+01 -1.323462029969250509e+01
3.000000000000000000e+00 -1.451817723957348072e+01 -1.548909497841415472e+01 -1.334362417531811218e+01
4.000000000000000000e+00 -1.464495617066254241e+01 -1.559051633934954495e+01 -1.362369215517595578e+01
5.000000000000000000e+00 -1.474528655330809812e+01 -1.583466818331102388e+01 -1.357528679621842471e+01
6.000000000000000000e+00 -1.479651080480377701e+01 -1.583466818331102388e+01 -1.364608273282669515e+01
7.000000000000000000e+00 -1.487321210504340563e+01 -1.584336006732178959e+01 -1.374545919654137549e+01
8.000000000000000000e+00 -1.491833343674614731e+01 -1.589792125617776009e+01 -1.376673744340838468e+01
9.000000000000000000e+00 -1.498475668391260029e+01 -1.599412988011576253e+01 -1.381404505931021198e+01


==> data/rbf2_ipop50_pop20_ndim10_as.dat <==
gen mean min max
0.000000000000000000e+00 -1.475481035903714400e+01 -1.639481989522823824e+01 -1.340895066271195191e+01
1.000000000000000000e+00 -1.539234689392659483e+01 -1.639481989522823824e+01 -1.441892482285521027e+01
2.000000000000000000e+00 -1.570604022703286340e+01 -1.649381386830120988e+01 -1.487329335506239048e+01
3.000000000000000000e+00 -1.592942353242409581e+01 -1.649381386830120988e+01 -1.524700934238394190e+01
4.000000000000000000e+00 -1.603652271309614008e+01 -1.649381386830120988e+01 -1.534836161722857639e+01
5.000000000000000000e+00 -1.613580474877812421e+01 -1.661852231192487750e+01 -1.550425012048760642e+01
6.000000000000000000e+00 -1.616914040549833231e+01 -1.661852231192487750e+01 -1.565852481777281824e+01
7.000000000000000000e+00 -1.620563601750370353e+01 -1.661852231192487750e+01 -1.565852481777281824e+01
8.000000000000000000e+00 -1.623724166733266472e+01 -1.661852231192487750e+01 -1.582566414190016069e+01
9.000000000000000000e+00 -1.627267362382507088e+01 -1.661852231192487750e+01 -1.591916245756011605e+01


==> data/rbf2_ipop50_pop20_ndim10_std.dat <==
gen mean min max
0.000000000000000000e+00 -1.502098772293422435e+01 -1.613822120857996367e+01 -1.393490525760143228e+01
1.000000000000000000e+00 -1.522975164244881441e+01 -1.609723683411808892e+01 -1.396612023351662302e+01
2.000000000000000000e+00 -1.531437409018701601e+01 -1.621094795375967124e+01 -1.449080883805399722e+01
3.000000000000000000e+00 -1.545387509088907585e+01 -1.601472861858024999e+01 -1.457515181509618785e+01
4.000000000000000000e+00 -1.558718564424172826e+01 -1.616120315672762331e+01 -1.469993950690508200e+01
5.000000000000000000e+00 -1.564804844931745187e+01 -1.648683745261156375e+01 -1.473555490534802459e+01
6.000000000000000000e+00 -1.573828668412895482e+01 -1.647234557904089414e+01 -1.481873386991627939e+01
7.000000000000000000e+00 -1.579519816753914974e+01 -1.649886568979320955e+01 -1.495643141741254567e+01
8.000000000000000000e+00 -1.588093680677783581e+01 -1.648860145426836255e+01 -1.500304812353426698e+01
9.000000000000000000e+00 -1.596047837998722763e+01 -1.651451970177776118e+01 -1.502800755721568748e+01


==> data/rbf2_ipop50_pop50_ndim10_as.dat <==
gen mean min max
0.000000000000000000e+00 -1.444379979048979834e+01 -1.538044293276744412e+01 -1.363144920177288988e+01
1.000000000000000000e+00 -1.526768751837784244e+01 -1.590874000416755685e+01 -1.458294917226541187e+01
2.000000000000000000e+00 -1.597667470870199935e+01 -1.631614212376217665e+01 -1.522046318884445526e+01
3.000000000000000000e+00 -1.619016778346363239e+01 -1.638548576956753777e+01 -1.578358426973746553e+01
4.000000000000000000e+00 -1.623029464558038981e+01 -1.647668061317884280e+01 -1.588278489038124164e+01
5.000000000000000000e+00 -1.628037831359539211e+01 -1.647668061317884280e+01 -1.609576930878837686e+01
6.000000000000000000e+00 -1.630738941525098085e+01 -1.647668061317884280e+01 -1.613123864985914935e+01
7.000000000000000000e+00 -1.631715012945423382e+01 -1.653260991111027067e+01 -1.613908986977656923e+01
8.000000000000000000e+00 -1.632821139776262243e+01 -1.653260991111027067e+01 -1.614770484990975419e+01
9.000000000000000000e+00 -1.634799941637048093e+01 -1.653260991111027067e+01 -1.615397044270858373e+01


==> data/rbf2_ipop50_pop50_ndim10_std.dat <==
gen mean min max
0.000000000000000000e+00 -1.498192950862572381e+01 -1.597936703265672875e+01 -1.404653349187156053e+01
1.000000000000000000e+00 -1.509158282910273741e+01 -1.609765876590713063e+01 -1.407402193597128637e+01
2.000000000000000000e+00 -1.519368624543462154e+01 -1.612048776197413602e+01 -1.412693381658160519e+01
3.000000000000000000e+00 -1.529983975418550735e+01 -1.604366474108983098e+01 -1.415500555149517758e+01
4.000000000000000000e+00 -1.554600537650415859e+01 -1.626042572714473167e+01 -1.428108841959216946e+01
5.000000000000000000e+00 -1.575192597801913053e+01 -1.634198589097085730e+01 -1.519448777727269473e+01
6.000000000000000000e+00 -1.587865364341229757e+01 -1.648340223552679262e+01 -1.536623970734985889e+01
7.000000000000000000e+00 -1.592040644229747137e+01 -1.647260118931276196e+01 -1.539818554049600330e+01
8.000000000000000000e+00 -1.604017804147654047e+01 -1.657268161962961273e+01 -1.545440417861212090e+01
9.000000000000000000e+00 -1.611609256716507588e+01 -1.660203247878988364e+01 -1.549693032486766064e+01


==> data/rosenbrock_eigs.txt <==
n	v               min             max
1	0.183417	0.165484	0.209244
2	0.040474	0.036049	0.052711
3	0.035812	0.031580	0.043828
4	0.034262	0.030824	0.040473
5	0.031884	0.028770	0.036300
6	0.028061	0.026191	0.032556
7	0.026780	0.024439	0.030108
8	0.025804	0.022740	0.028417
9	0.024413	0.021088	0.026269
10	0.022234	0.019244	0.023861
11	0.021789	0.017861	0.022912
12	0.019894	0.016295	0.020382
13	0.017862	0.014360	0.019000
14	0.016292	0.013035	0.017026
15	0.015591	0.011201	0.015864


==> data/rosenbrock_ipop100_pop60_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 2.690174921940922504e+05 9.966506757748030941e+04 5.461747253684265306e+05
1.000000000000000000e+00 4.004568423906498538e+03 1.192438738832820775e+02 1.233128280062225167e+04
2.000000000000000000e+00 4.004568423906498538e+03 1.192438738832820775e+02 1.233128280062225167e+04
3.000000000000000000e+00 4.004568423906498538e+03 1.192438738832820775e+02 1.233128280062225167e+04
4.000000000000000000e+00 4.004568423906498538e+03 1.192438738832820775e+02 1.233128280062225167e+04
5.000000000000000000e+00 3.947047707575998629e+03 1.192438738832820775e+02 1.233128280062225167e+04
6.000000000000000000e+00 3.947047707575998629e+03 1.192438738832820775e+02 1.233128280062225167e+04
7.000000000000000000e+00 3.834518859337516005e+03 5.237640895032660637e+01 1.233128280062225167e+04
8.000000000000000000e+00 3.322663870756641245e+03 5.237640895032660637e+01 1.233128280062225167e+04
9.000000000000000000e+00 2.315030892136329840e+03 5.237640895032660637e+01 1.124001708174627129e+04


==> data/rosenbrock_ipop100_pop60_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.420163936872424674e+05 7.534144588503293926e+04 2.536125172627077263e+05
1.000000000000000000e+00 1.119355119421388517e+05 3.108457062344568112e+04 1.990638047966665181e+05
2.000000000000000000e+00 6.461501192536698363e+04 2.355096585497980413e+04 1.918644180260218563e+05
3.000000000000000000e+00 4.075005594126071810e+04 1.586916629442896738e+04 1.014729620134836005e+05
4.000000000000000000e+00 3.066582600821774031e+04 6.069087695044013344e+03 7.392701679899991723e+04
5.000000000000000000e+00 1.746245470033078527e+04 5.688494634114686960e+03 2.938932861712739032e+04
6.000000000000000000e+00 1.345448472531040170e+04 5.467264564734961823e+03 2.792849141146892725e+04
7.000000000000000000e+00 8.993151807641505002e+03 1.326205650095927695e+03 2.433929770771920812e+04
8.000000000000000000e+00 7.096694599992836629e+03 1.234678649146299222e+03 1.649829659049943803e+04
9.000000000000000000e+00 5.604710013839594467e+03 1.305717328503359340e+03 1.258764100457462519e+04


==> data/rosenbrock_ipop2000_pop200_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.014661658998538624e+05 4.576688544925639872e+04 1.637269834056188702e+05
1.000000000000000000e+00 6.058561590808901656e+02 3.368415224355870663e+01 9.219595499160116105e+02
2.000000000000000000e+00 4.593862996870095117e+02 3.368415224355870663e+01 7.481497308786559870e+02
3.000000000000000000e+00 4.378098937720581603e+02 3.368415224355870663e+01 7.481497308786559870e+02
4.000000000000000000e+00 4.229465373528426539e+02 3.094629886908835914e+01 7.033995136292347752e+02
5.000000000000000000e+00 3.196087936920515062e+02 2.684197884019637570e+01 6.482061835277651198e+02
6.000000000000000000e+00 3.159263113096042161e+02 2.684197884019637570e+01 5.929689477910560527e+02
7.000000000000000000e+00 2.525543309818955890e+02 2.684197884019637570e+01 5.929689477910560527e+02
8.000000000000000000e+00 2.095350514041079464e+02 2.486361628191094297e+01 5.770266315603845442e+02
9.000000000000000000e+00 2.095350514041079464e+02 2.486361628191094297e+01 5.770266315603845442e+02
1.000000000000000000e+01 1.931746032906284256e+02 2.486361628191094297e+01 5.770266315603845442e+02
1.100000000000000000e+01 1.931746032906284256e+02 2.486361628191094297e+01 5.770266315603845442e+02
1.200000000000000000e+01 1.411629533657137188e+02 2.486361628191094297e+01 5.770266315603845442e+02
1.300000000000000000e+01 1.081485107009532101e+02 2.486361628191094297e+01 4.637364524806757800e+02
1.400000000000000000e+01 1.071831207427057393e+02 2.486361628191094297e+01 4.637364524806757800e+02
1.500000000000000000e+01 1.062367130944450224e+02 2.486361628191094297e+01 4.637364524806757800e+02
1.600000000000000000e+01 8.306157693638563444e+01 2.486361628191094297e+01 4.114823693324436817e+02
1.700000000000000000e+01 5.824923930789803705e+01 2.486361628191094297e+01 1.175337545665489358e+02
1.800000000000000000e+01 5.810510970183474200e+01 2.486361628191094297e+01 1.175337545665489358e+02
1.900000000000000000e+01 5.644429918901937526e+01 2.486361628191094297e+01 1.175337545665489358e+02
2.000000000000000000e+01 5.490340887276740034e+01 2.486361628191094297e+01 1.175337545665489358e+02
2.100000000000000000e+01 5.490340887276740034e+01 2.486361628191094297e+01 1.175337545665489358e+02
2.200000000000000000e+01 5.361615009002521504e+01 2.486361628191094297e+01 1.175337545665489358e+02
2.300000000000000000e+01 5.361615009002521504e+01 2.486361628191094297e+01 1.175337545665489358e+02
2.400000000000000000e+01 4.885689259862073897e+01 2.486361628191094297e+01 1.175337545665489358e+02
2.500000000000000000e+01 4.885689259862073897e+01 2.486361628191094297e+01 1.175337545665489358e+02
2.600000000000000000e+01 4.380915308098859384e+01 2.486361628191094297e+01 1.161094101097851592e+02
2.700000000000000000e+01 4.380915308098859384e+01 2.486361628191094297e+01 1.161094101097851592e+02
2.800000000000000000e+01 4.380915308098859384e+01 2.486361628191094297e+01 1.161094101097851592e+02
2.900000000000000000e+01 4.329547616817640687e+01 2.481147755611128858e+01 1.161094101097851592e+02


==> data/rosenbrock_ipop2000_pop200_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 3.650225012267307466e+04 1.051614925856813170e+04 5.881869353043608135e+04
1.000000000000000000e+00 2.723018198938831119e+04 1.240525257573805720e+04 5.282928944794430572e+04
2.000000000000000000e+00 1.339802704684973833e+04 5.208088333602039711e+03 3.223992180329463372e+04
3.000000000000000000e+00 6.729246977865548615e+03 2.678143347455409639e+03 1.782672389537492199e+04
4.000000000000000000e+00 4.369586867215073653e+03 2.363384462439311392e+03 9.213015058906528793e+03
5.000000000000000000e+00 3.408805785200288028e+03 1.682488574246550115e+03 5.777331840522155289e+03
6.000000000000000000e+00 2.550848986565318228e+03 1.395397628684468373e+03 5.539255181594236092e+03
7.000000000000000000e+00 1.361143314575893328e+03 5.392782905501886717e+02 2.489525047051026377e+03
8.000000000000000000e+00 9.307010624548189526e+02 4.608699660206216890e+02 1.704454549328235544e+03
9.000000000000000000e+00 7.559947463244865276e+02 5.142700639775163154e+02 1.569873915174916874e+03
1.000000000000000000e+01 6.071834402882515178e+02 2.979723090653913573e+02 1.076371328874213532e+03
1.100000000000000000e+01 4.987223518541873659e+02 2.717808907654016366e+02 6.826516161393835773e+02
1.200000000000000000e+01 3.985282415671781564e+02 1.948807588163266473e+02 5.845430073809703799e+02
1.300000000000000000e+01 3.074255846768068068e+02 2.154959960648948538e+02 4.305165090376178796e+02
1.400000000000000000e+01 2.645881824191693568e+02 1.566313869122928395e+02 3.849103670209963752e+02
1.500000000000000000e+01 2.344115089734841035e+02 1.513743463264239040e+02 3.845537747733224592e+02
1.600000000000000000e+01 2.194161544670957369e+02 1.410973813102693555e+02 3.156333517167668674e+02
1.700000000000000000e+01 1.863691877154827239e+02 1.239167614878045356e+02 2.476048830145843453e+02
1.800000000000000000e+01 1.775349196501550750e+02 1.172810483266522255e+02 2.600559279925726059e+02
1.900000000000000000e+01 1.660616170756047723e+02 1.138525843495455376e+02 2.236821057189862927e+02
2.000000000000000000e+01 1.589700472192394614e+02 1.136762400721352293e+02 2.071090353164738360e+02
2.100000000000000000e+01 1.437033092787744977e+02 9.189698702465321389e+01 1.985121260920789723e+02
2.200000000000000000e+01 1.381540431432856337e+02 9.189698702465321389e+01 1.898874283752134033e+02
2.300000000000000000e+01 1.337976520763293422e+02 9.367673745338014157e+01 1.877587852231851571e+02
2.400000000000000000e+01 1.283740511284143224e+02 8.748278338868558990e+01 1.712831255729451243e+02
2.500000000000000000e+01 1.209311585521550683e+02 8.748278338868558990e+01 1.589262165592813005e+02
2.600000000000000000e+01 1.181446663148233682e+02 8.428897247525907233e+01 1.738853574829382183e+02
2.700000000000000000e+01 1.119995100010352047e+02 7.286479436049683045e+01 1.663597250716217673e+02
2.800000000000000000e+01 1.097857427285087226e+02 7.532976390105319808e+01 1.532723004455010596e+02
2.900000000000000000e+01 1.088531553056912031e+02 7.277935688681077409e+01 1.544195410620054076e+02


==> data/rosenbrock_ipop200_pop100_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 4.918486147820895660e+00 4.256444830550041303e-01 3.013255317132027500e+01
1.000000000000000000e+00 1.851834449748464229e+00 1.719675800143364852e-01 7.412870364784204469e+00
2.000000000000000000e+00 4.989503025285731419e-01 3.285269188480999941e-02 1.449913558972598215e+00
3.000000000000000000e+00 4.629177776402842448e-01 7.892947282871718220e-03 1.449913558972598215e+00
4.000000000000000000e+00 2.901072830348381260e-01 7.892947282871718220e-03 7.059473560225540956e-01
5.000000000000000000e+00 2.414636173552522636e-01 7.892947282871718220e-03 5.155328830404009022e-01
6.000000000000000000e+00 2.412441851687566752e-01 4.601464485437584649e-03 5.155328830404009022e-01
7.000000000000000000e+00 1.574477511417813058e-01 4.601464485437584649e-03 5.155328830404009022e-01
8.000000000000000000e+00 1.310174417450373219e-01 4.601464485437584649e-03 5.155328830404009022e-01
9.000000000000000000e+00 1.239579961481206138e-01 4.601464485437584649e-03 5.155328830404009022e-01


==> data/rosenbrock_ipop200_pop100_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 3.406521061663722705e+00 5.645415459493741128e-02 1.742465665898948046e+01
1.000000000000000000e+00 1.956379595958723128e+00 1.882032814391385589e-01 7.157566423162758262e+00
2.000000000000000000e+00 7.362966437192319802e-01 1.078346432098115960e-02 3.320167006096220064e+00
3.000000000000000000e+00 5.542743457388625838e-01 7.356439959361875391e-02 1.680954341694508081e+00
4.000000000000000000e+00 5.166198734896975120e-01 2.435413466826538351e-02 3.366437004808266131e+00
5.000000000000000000e+00 3.749630856035502946e-01 2.393116244907637392e-03 1.356791276318414230e+00
6.000000000000000000e+00 1.893335908000458312e-01 1.008774366794408343e-02 7.469353538835893369e-01
7.000000000000000000e+00 1.657160565173933509e-01 5.319046121803794498e-04 7.100980643121592717e-01
8.000000000000000000e+00 1.146094816493252178e-01 8.707374853587490984e-03 5.666219321384526886e-01
9.000000000000000000e+00 1.133935764084537945e-01 7.520405619051656262e-03 5.762445223600348720e-01


==> data/rosenbrock_ipop30_pop10_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 6.827148338705032415e+01 7.401433371951448015e-01 6.548182840754661811e+02
1.000000000000000000e+00 1.729591282594925161e+01 1.446215490846150531e-01 1.565407874551289353e+02
2.000000000000000000e+00 6.214924624279675847e+00 1.446215490846150531e-01 1.618993114636207054e+01
3.000000000000000000e+00 4.880847082682857163e+00 1.446215490846150531e-01 1.618993114636207054e+01
4.000000000000000000e+00 4.359037765982336943e+00 1.446215490846150531e-01 1.618993114636207054e+01
5.000000000000000000e+00 2.802269882045031135e+00 7.469406133827617700e-02 1.618993114636207054e+01
6.000000000000000000e+00 2.678975764238485269e+00 7.469406133827617700e-02 1.618993114636207054e+01
7.000000000000000000e+00 1.908564590429304264e+00 3.128732413839688947e-02 7.158960935043511498e+00
8.000000000000000000e+00 1.401014242714657687e+00 3.128732413839688947e-02 4.050295773942856670e+00
9.000000000000000000e+00 1.375774149122167778e+00 3.128732413839688947e-02 4.050295773942856670e+00


==> data/rosenbrock_ipop30_pop10_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 4.993508132001289823e+01 4.003599348201627439e-01 3.131498477260834079e+02
1.000000000000000000e+00 2.917913182142628514e+01 4.588684793375605309e-01 2.124164802538610957e+02
2.000000000000000000e+00 2.043968889392493793e+01 2.619518682983892344e-01 1.288752785965322971e+02
3.000000000000000000e+00 1.052305223054622907e+01 3.810615006129006166e-01 4.764155082424427690e+01
4.000000000000000000e+00 7.248188918308832385e+00 3.506075835860320566e-01 3.162464248715262016e+01
5.000000000000000000e+00 6.889952471107986476e+00 1.420561833411805031e-01 4.889903292487232278e+01
6.000000000000000000e+00 6.045963319561820981e+00 3.157652758132936666e-01 5.095718521396982936e+01
7.000000000000000000e+00 4.908686190676082362e+00 9.200704813878050892e-02 2.893419091242407859e+01
8.000000000000000000e+00 4.423594159179983443e+00 9.849252107957161273e-02 1.835131689672590483e+01
9.000000000000000000e+00 3.620615959383347793e+00 6.798393034613334218e-02 1.377875838394423091e+01


==> data/rosenbrock_ipop5000_pop1000_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 1.170360663215068867e+06 9.175147662556924624e+05 1.404332325772803044e+06
#1.000000000000000000e+00 7.313648898901392386e+02 7.123322921499917015e+01 1.282095809613754227e+03
2.000000000000000000e+00 7.313648898901392386e+02 7.123322921499917015e+01 1.282095809613754227e+03
#3.000000000000000000e+00 6.930652453023348016e+02 7.123322921499917015e+01 1.282095809613754227e+03
4.000000000000000000e+00 4.483729128757468629e+02 5.176734338141942260e+01 1.282095809613754227e+03
#5.000000000000000000e+00 2.614566874500326321e+02 5.176734338141942260e+01 8.282534542562041224e+02
6.000000000000000000e+00 2.000360868756653474e+02 5.176734338141942260e+01 7.645850311794495155e+02
#7.000000000000000000e+00 1.895105885129459296e+02 5.176734338141942260e+01 7.409030167527275808e+02
8.000000000000000000e+00 1.795635424625206440e+02 5.176734338141942260e+01 7.409030167527275808e+02
#9.000000000000000000e+00 1.732210313465184299e+02 4.414467415241067982e+01 7.409030167527275808e+02
1.000000000000000000e+01 1.298753571959180988e+02 4.414467415241067982e+01 7.409030167527275808e+02
#1.100000000000000000e+01 1.208815158955973459e+02 3.080289085174839414e+01 7.064968810895196611e+02
1.200000000000000000e+01 1.146891235040286716e+02 3.080289085174839414e+01 7.064968810895196611e+02
#1.300000000000000000e+01 1.146891235040286716e+02 3.080289085174839414e+01 7.064968810895196611e+02
1.400000000000000000e+01 1.146195167822374543e+02 3.080289085174839414e+01 7.064968810895196611e+02
#1.500000000000000000e+01 1.141620335003943296e+02 3.080289085174839414e+01 7.064968810895196611e+02
1.600000000000000000e+01 1.141620335003943296e+02 3.080289085174839414e+01 7.064968810895196611e+02
#1.700000000000000000e+01 1.114598374282129924e+02 3.080289085174839414e+01 7.064968810895196611e+02
1.800000000000000000e+01 1.114403102963360794e+02 3.080289085174839414e+01 7.064968810895196611e+02
#1.900000000000000000e+01 1.077399814774232567e+02 3.080289085174839414e+01 7.064968810895196611e+02
2.000000000000000000e+01 1.060979416753025646e+02 3.080289085174839414e+01 7.064968810895196611e+02
#2.100000000000000000e+01 1.060979416753025646e+02 3.080289085174839414e+01 7.064968810895196611e+02
2.200000000000000000e+01 1.054208159342580728e+02 3.080289085174839414e+01 7.064968810895196611e+02
#2.300000000000000000e+01 1.048249384159693989e+02 3.080289085174839414e+01 7.064968810895196611e+02
2.400000000000000000e+01 1.009517496759530530e+02 3.080289085174839414e+01 7.064968810895196611e+02
#2.500000000000000000e+01 1.009517496759530530e+02 3.080289085174839414e+01 7.064968810895196611e+02
2.600000000000000000e+01 1.009517496759530530e+02 3.080289085174839414e+01 7.064968810895196611e+02
#2.700000000000000000e+01 1.009517496759530530e+02 3.080289085174839414e+01 7.064968810895196611e+02
2.800000000000000000e+01 9.994047532816537682e+01 3.080289085174839414e+01 7.064968810895196611e+02
#2.900000000000000000e+01 9.994047532816537682e+01 3.080289085174839414e+01 7.064968810895196611e+02
3.000000000000000000e+01 9.994047532816537682e+01 3.080289085174839414e+01 7.064968810895196611e+02
#3.100000000000000000e+01 8.748703162921354703e+01 2.615848969720290640e+01 7.064968810895196611e+02
3.200000000000000000e+01 8.597994957793183346e+01 2.615848969720290640e+01 7.064968810895196611e+02
#3.300000000000000000e+01 8.597994957793183346e+01 2.615848969720290640e+01 7.064968810895196611e+02
3.400000000000000000e+01 8.597994957793183346e+01 2.615848969720290640e+01 7.064968810895196611e+02
#3.500000000000000000e+01 7.963514151319567702e+01 2.615848969720290640e+01 6.113247601184772293e+02
3.600000000000000000e+01 7.963514151319567702e+01 2.615848969720290640e+01 6.113247601184772293e+02
#3.700000000000000000e+01 7.963514151319567702e+01 2.615848969720290640e+01 6.113247601184772293e+02
3.800000000000000000e+01 7.960630515403737206e+01 2.615848969720290640e+01 6.113247601184772293e+02
#3.900000000000000000e+01 4.209047841971021597e+01 2.615848969720290640e+01 8.389729928436355522e+01
4.000000000000000000e+01 4.209047841971021597e+01 2.615848969720290640e+01 8.389729928436355522e+01
#4.100000000000000000e+01 3.936429954208888660e+01 2.615848969720290640e+01 5.658621939767911613e+01
4.200000000000000000e+01 3.936429954208888660e+01 2.615848969720290640e+01 5.658621939767911613e+01
#4.300000000000000000e+01 3.936429954208888660e+01 2.615848969720290640e+01 5.658621939767911613e+01
4.400000000000000000e+01 3.936429954208888660e+01 2.615848969720290640e+01 5.658621939767911613e+01
#4.500000000000000000e+01 3.936429954208888660e+01 2.615848969720290640e+01 5.658621939767911613e+01
4.600000000000000000e+01 3.936429954208888660e+01 2.615848969720290640e+01 5.658621939767911613e+01
#4.700000000000000000e+01 3.936429954208888660e+01 2.615848969720290640e+01 5.658621939767911613e+01
4.800000000000000000e+01 3.936429954208888660e+01 2.615848969720290640e+01 5.658621939767911613e+01
4.900000000000000000e+01 3.934307625957868026e+01 2.615848969720290640e+01 5.626787016002600694e+01


==> data/rosenbrock_ipop5000_pop1000_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 4.069818405741676106e+05 2.709177798086641124e+05 5.283348343781682197e+05
#1.000000000000000000e+00 3.227791776549673523e+05 2.110902451797710964e+05 4.586091955043447670e+05
2.000000000000000000e+00 1.679464435163869348e+05 9.963353590296370385e+04 2.580722874208544672e+05
#3.000000000000000000e+00 1.232415581107605831e+05 6.392845954210091440e+04 1.948078899674956920e+05
4.000000000000000000e+00 7.123566347593613318e+04 4.053295316767438635e+04 1.002016459379559819e+05
#5.000000000000000000e+00 5.331837690327527525e+04 3.658304338027886843e+04 7.360864878479143954e+04
6.000000000000000000e+00 3.536619185452310194e+04 2.179783870243999627e+04 5.142071100038677832e+04
#7.000000000000000000e+00 2.385778356246318799e+04 1.652164084067734802e+04 4.289013611644522462e+04
8.000000000000000000e+00 1.699726743386697854e+04 1.214421428708981693e+04 2.315055986254214076e+04
#9.000000000000000000e+00 1.185436783886112062e+04 7.847595225814876358e+03 1.591257063598775494e+04
1.000000000000000000e+01 8.592722919982368694e+03 6.080938956263048567e+03 1.386070787390750047e+04
#1.100000000000000000e+01 7.152456429471850242e+03 4.790740239962391570e+03 1.144779746679728487e+04
1.200000000000000000e+01 5.690266149834650605e+03 4.163019857146166942e+03 8.417009026958006871e+03
#1.300000000000000000e+01 4.507983637253024426e+03 3.306488001261658610e+03 6.285157001950991798e+03
1.400000000000000000e+01 3.659559729414301728e+03 2.319285367046009924e+03 5.580119804251028654e+03
#1.500000000000000000e+01 2.908575678369191792e+03 1.759590496392600926e+03 4.310576982733101431e+03
1.600000000000000000e+01 2.456986855263509369e+03 1.440779021146262949e+03 3.736089557741043336e+03
#1.700000000000000000e+01 1.966972422417054759e+03 1.188621721798745057e+03 3.272005147695278538e+03
1.800000000000000000e+01 1.764310571784783178e+03 1.281101616120025483e+03 2.349787939082362755e+03
#1.900000000000000000e+01 1.466049235274725106e+03 7.902241316897875549e+02 2.349787939082362755e+03
2.000000000000000000e+01 1.317965266416378427e+03 7.535311590473660317e+02 2.042702456599364268e+03
#2.100000000000000000e+01 1.142276862139628747e+03 6.869592539900661450e+02 1.721062685182118457e+03
2.200000000000000000e+01 1.041287731229102974e+03 7.063770143867031948e+02 1.704955630945948315e+03
#2.300000000000000000e+01 8.864965875564915905e+02 5.488480264809639948e+02 1.493842606646905097e+03
2.400000000000000000e+01 8.224632536889603216e+02 5.230608493680828133e+02 1.419794866578657093e+03
#2.500000000000000000e+01 7.289664481167166059e+02 4.016679874935528574e+02 1.227377809324835880e+03
2.600000000000000000e+01 6.880851567387200021e+02 3.740349462455408798e+02 1.199566419923540707e+03
#2.700000000000000000e+01 6.299393628838055292e+02 3.704584400788802441e+02 9.654291260363376068e+02
2.800000000000000000e+01 5.793084203348405481e+02 3.390616858479303914e+02 1.094887785730735004e+03
#2.900000000000000000e+01 5.359711569172993677e+02 3.540761524056968597e+02 9.156434675279890598e+02
3.000000000000000000e+01 4.952414920708335444e+02 3.041122702986944546e+02 9.406134190326461066e+02
#3.100000000000000000e+01 4.659716027365554396e+02 2.831597081050252882e+02 8.771491491907730733e+02
3.200000000000000000e+01 4.539147797724758107e+02 2.619284198927776401e+02 8.771491491907730733e+02
#3.300000000000000000e+01 4.308566059041805829e+02 2.721247906571495037e+02 7.809090418298534360e+02
3.400000000000000000e+01 4.007845577780195754e+02 2.001385476246670407e+02 7.110283776213445890e+02
#3.500000000000000000e+01 3.814056481591923102e+02 2.001385476246670692e+02 7.110283776213445890e+02
3.600000000000000000e+01 3.574650125973093964e+02 2.001385476246670123e+02 7.064816678887541457e+02
#3.700000000000000000e+01 3.382721527559804713e+02 1.978729448061504854e+02 6.334968039847470891e+02
3.800000000000000000e+01 3.237617270660602458e+02 1.819310555996343624e+02 6.080579041881791227e+02
#3.900000000000000000e+01 3.126657253808836003e+02 1.819310555996343624e+02 6.334968039847470891e+02
4.000000000000000000e+01 2.971763195590963846e+02 1.600892068087915447e+02 5.767699057359255903e+02
#4.100000000000000000e+01 2.909376307157158976e+02 1.600892068087915163e+02 5.767699057359255903e+02
4.200000000000000000e+01 2.767111061129687641e+02 1.598092085991194153e+02 5.712883029600828877e+02
#4.300000000000000000e+01 2.717639966225695503e+02 1.449056731340758404e+02 5.578982988130829881e+02
4.400000000000000000e+01 2.653834011891061095e+02 1.449056731340758404e+02 4.835086197984709315e+02
#4.500000000000000000e+01 2.517870195660727575e+02 1.457608365037468729e+02 4.835086197984709315e+02
4.600000000000000000e+01 2.548189491445084798e+02 1.370466555970924389e+02 4.835086197984709315e+02
#4.700000000000000000e+01 2.464227328016277170e+02 1.299198815091288566e+02 4.307606918844658139e+02
4.800000000000000000e+01 2.397392060940067608e+02 1.299198815091288566e+02 4.652679535933915531e+02
4.900000000000000000e+01 2.360827339999527226e+02 1.359414837942169640e+02 4.307606918844658139e+02


==> data/rosenbrock_ipop500_pop160_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 1.542099621276566992e+06 9.354976043677882990e+05 1.911602894042175030e+06
1.000000000000000000e+00 4.065113496743613723e+03 3.318817247279532126e+02 2.438626471349605345e+04
2.000000000000000000e+00 4.065113496743613723e+03 3.318817247279532126e+02 2.438626471349605345e+04
3.000000000000000000e+00 4.065113496743613723e+03 3.318817247279532126e+02 2.438626471349605345e+04
4.000000000000000000e+00 4.065113496743613723e+03 3.318817247279532126e+02 2.438626471349605345e+04
5.000000000000000000e+00 4.065113496743613723e+03 3.318817247279532126e+02 2.438626471349605345e+04
6.000000000000000000e+00 4.065113496743613723e+03 3.318817247279532126e+02 2.438626471349605345e+04
7.000000000000000000e+00 4.065113496743613723e+03 3.318817247279532126e+02 2.438626471349605345e+04
8.000000000000000000e+00 4.065113496743613723e+03 3.318817247279532126e+02 2.438626471349605345e+04
9.000000000000000000e+00 3.939148386080856653e+03 3.318817247279532126e+02 2.123713694692712670e+04


==> data/rosenbrock_ipop500_pop160_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 6.224252357452722499e+05 3.383741311872103834e+05 9.096289305769216735e+05
1.000000000000000000e+00 5.335931959876556648e+05 3.034429832361054723e+05 7.596925114487383980e+05
2.000000000000000000e+00 3.568175535502035054e+05 1.438966900560704817e+05 5.009050855133392033e+05
3.000000000000000000e+00 2.441366485880718392e+05 9.904789382199716056e+04 5.009050855133392033e+05
4.000000000000000000e+00 1.649867928440706164e+05 6.922424481334989832e+04 2.730113768332467880e+05
5.000000000000000000e+00 1.237791443300004466e+05 4.336597104224826762e+04 2.056873234424099501e+05
6.000000000000000000e+00 8.796241703248117119e+04 4.029166422526253882e+04 1.352650727804782509e+05
7.000000000000000000e+00 6.219903095955550089e+04 3.052089292226319958e+04 1.084534176619327336e+05
8.000000000000000000e+00 4.788411409712680324e+04 2.606240962905979904e+04 7.446183874189018388e+04
9.000000000000000000e+00 3.599304339261120185e+04 2.053292862955596502e+04 5.632037137292076659e+04


==> data/schaffer_eigs.txt <==
n	v               min             max
1	0.061959	0.057048	0.082772
2	0.057779	0.052736	0.070018
3	0.051390	0.048552	0.061446
4	0.046021	0.044345	0.055043
5	0.043639	0.041270	0.051421
6	0.042007	0.039104	0.047596
7	0.040533	0.035616	0.045075
8	0.039470	0.034180	0.042170
9	0.037343	0.031755	0.038921
10	0.036107	0.029447	0.038149
11	0.032914	0.026455	0.035133
12	0.031308	0.025711	0.031786
13	0.029417	0.023312	0.029157
14	0.027560	0.020424	0.027165
15	0.024519	0.017865	0.024827


==> data/schaffer_ipop100_pop60_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.317094150566717872e+02 1.193076862372609668e+02 1.453561391144944537e+02
1.000000000000000000e+00 5.431385699407700685e+01 2.728734637571412236e+01 9.038783570805775014e+01
2.000000000000000000e+00 4.229825640298604128e+01 2.728734637571412236e+01 6.663816748371823451e+01
3.000000000000000000e+00 3.510951877084534090e+01 2.685266820879420990e+01 4.655020166328502285e+01
4.000000000000000000e+00 3.254135902735976060e+01 2.298773538671784422e+01 4.144870590966729651e+01
5.000000000000000000e+00 3.120946839196754397e+01 2.240662097131786012e+01 3.783197950617899608e+01
6.000000000000000000e+00 2.972559960911181420e+01 2.240662097131786012e+01 3.681107874097222066e+01
7.000000000000000000e+00 2.782910311485252208e+01 1.805497556754682265e+01 3.425388561405773657e+01
8.000000000000000000e+00 2.675040668921987219e+01 1.805497556754682265e+01 3.279691487156619445e+01
9.000000000000000000e+00 2.631003144975740682e+01 1.805497556754682265e+01 3.279691487156619445e+01


==> data/schaffer_ipop100_pop60_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.172751339202141168e+02 1.038330822523054593e+02 1.328609249219538810e+02
1.000000000000000000e+00 1.107852926943894829e+02 9.386682590364637235e+01 1.237828218248167786e+02
2.000000000000000000e+00 1.030719035713538858e+02 8.820913455292777883e+01 1.203129567183950996e+02
3.000000000000000000e+00 9.557902223629680805e+01 8.301953202538834375e+01 1.091260012668810901e+02
4.000000000000000000e+00 8.806368425214446916e+01 5.644352726889941607e+01 1.034294720703857564e+02
5.000000000000000000e+00 8.249863046791419663e+01 6.611837189974964701e+01 1.071700454766515520e+02
6.000000000000000000e+00 7.811966829841820470e+01 5.388199021000394850e+01 9.584429386382775817e+01
7.000000000000000000e+00 7.336608365492446637e+01 5.061355647814623637e+01 8.929803192327403849e+01
8.000000000000000000e+00 6.906144178976725811e+01 4.942709136593720842e+01 7.904179985140244469e+01
9.000000000000000000e+00 6.621947294870147971e+01 5.064709499103810231e+01 7.826686146369657138e+01


==> data/schaffer_ipop2000_pop200_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.184376217265942159e+02 1.058703597714133764e+02 1.257661778294843771e+02
1.000000000000000000e+00 3.279523714828143710e+01 1.596223144559710860e+01 4.657330788103871555e+01
2.000000000000000000e+00 2.505706593658470638e+01 1.108364378640245640e+01 3.824088763897389498e+01
3.000000000000000000e+00 1.903481389917591216e+01 1.108364378640245640e+01 3.067706921721384461e+01
4.000000000000000000e+00 1.636349031646839691e+01 1.108364378640245640e+01 2.606342811182288344e+01
5.000000000000000000e+00 1.419165065824535965e+01 8.394548687926258523e+00 2.606342811182288344e+01
6.000000000000000000e+00 1.295855109307220765e+01 8.394548687926258523e+00 2.132578606827184586e+01
7.000000000000000000e+00 1.236136976369613905e+01 7.621449497961613417e+00 2.132578606827184586e+01
8.000000000000000000e+00 1.216709501020211093e+01 6.074164350127198020e+00 2.132578606827184586e+01
9.000000000000000000e+00 1.137677520216388594e+01 6.074164350127198020e+00 1.721583347309148948e+01
1.000000000000000000e+01 1.105039329685629390e+01 6.074164350127198020e+00 1.518052890583411241e+01
1.100000000000000000e+01 1.081178312116730744e+01 6.074164350127198020e+00 1.518052890583411241e+01
1.200000000000000000e+01 1.027129675377887175e+01 6.074164350127198020e+00 1.518052890583411241e+01
1.300000000000000000e+01 9.161747024754649971e+00 6.074164350127198020e+00 1.350456231296454845e+01
1.400000000000000000e+01 8.915416322093141943e+00 6.074164350127198020e+00 1.198374621232039061e+01
1.500000000000000000e+01 8.627533838122548815e+00 6.074164350127198020e+00 1.198374621232039061e+01
1.600000000000000000e+01 8.538588300784535789e+00 6.074164350127198020e+00 1.198374621232039061e+01
1.700000000000000000e+01 8.111855101524009015e+00 6.074164350127198020e+00 1.090998669861308557e+01
1.800000000000000000e+01 7.958558755373166704e+00 6.074164350127198020e+00 1.037465615310816780e+01
1.900000000000000000e+01 7.958558755373166704e+00 6.074164350127198020e+00 1.037465615310816780e+01
2.000000000000000000e+01 7.671661625272525598e+00 5.892082923488288770e+00 9.724140631201771967e+00
2.100000000000000000e+01 7.671661625272525598e+00 5.892082923488288770e+00 9.724140631201771967e+00
2.200000000000000000e+01 7.671661625272525598e+00 5.892082923488288770e+00 9.724140631201771967e+00
2.300000000000000000e+01 7.588071916041779552e+00 5.892082923488288770e+00 9.724140631201771967e+00
2.400000000000000000e+01 7.536285357049564482e+00 5.892082923488288770e+00 9.724140631201771967e+00
2.500000000000000000e+01 7.536285357049564482e+00 5.892082923488288770e+00 9.724140631201771967e+00
2.600000000000000000e+01 7.536285357049564482e+00 5.892082923488288770e+00 9.724140631201771967e+00
2.700000000000000000e+01 7.536285357049564482e+00 5.892082923488288770e+00 9.724140631201771967e+00
2.800000000000000000e+01 7.217414599860379809e+00 5.620719399304935138e+00 9.724140631201771967e+00
2.900000000000000000e+01 7.217414599860379809e+00 5.620719399304935138e+00 9.724140631201771967e+00


==> data/schaffer_ipop2000_pop200_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.068810603497466616e+02 8.858380593935656577e+01 1.160914231923838855e+02
1.000000000000000000e+00 9.610404019526880859e+01 8.789196359496608579e+01 1.092205696719477288e+02
2.000000000000000000e+00 8.715532663277600989e+01 7.391234328142354570e+01 9.939476097666279486e+01
3.000000000000000000e+00 8.169704508632763407e+01 7.556267791236749076e+01 8.912734174662996622e+01
4.000000000000000000e+00 7.533382957545771319e+01 6.132323040724477892e+01 8.114904998364521305e+01
5.000000000000000000e+00 6.709885769605807582e+01 5.439761537507194333e+01 7.198155219131187721e+01
6.000000000000000000e+00 6.446095269395499372e+01 5.890901521478539848e+01 6.841063128335414945e+01
7.000000000000000000e+00 5.962520739813145099e+01 5.057175542644095856e+01 6.619948850724026101e+01
8.000000000000000000e+00 5.549922479036718670e+01 4.356314168462272818e+01 6.233153056570399997e+01
9.000000000000000000e+00 5.281749968095117964e+01 4.624962640283227699e+01 6.146250259807207783e+01
1.000000000000000000e+01 4.798560499992758821e+01 3.962392714391998538e+01 5.700386684827864059e+01
1.100000000000000000e+01 4.564463861779002229e+01 3.962392714391998538e+01 5.041280253895254049e+01
1.200000000000000000e+01 4.244514732341657037e+01 3.215961138155955013e+01 4.770261836324267790e+01
1.300000000000000000e+01 4.081302684208159803e+01 3.197966491603370187e+01 4.472486270573522660e+01
1.400000000000000000e+01 3.851797210662888915e+01 3.195476081489315234e+01 4.476773505379536289e+01
1.500000000000000000e+01 3.630679609837008570e+01 2.910558678071098626e+01 4.127067929762710463e+01
1.600000000000000000e+01 3.439430760117183894e+01 2.689726876921080745e+01 4.177299101870393372e+01
1.700000000000000000e+01 3.190633969926884816e+01 2.065311319110715260e+01 3.626639110147792167e+01
1.800000000000000000e+01 3.044457511229824931e+01 2.327577321585535941e+01 3.651112845590965605e+01
1.900000000000000000e+01 2.983224017489582280e+01 2.065311319110715260e+01 3.548826403624270398e+01
2.000000000000000000e+01 2.891823066123460961e+01 2.127758079528461010e+01 3.473161339767767686e+01
2.100000000000000000e+01 2.726867302856544484e+01 2.096984055645954470e+01 3.191374677888685341e+01
2.200000000000000000e+01 2.651090618243388519e+01 2.054057842405621415e+01 3.073971646098951283e+01
2.300000000000000000e+01 2.552069950423203437e+01 1.789120777845677779e+01 3.071321837532426358e+01
2.400000000000000000e+01 2.497755645647089651e+01 1.733619538541643834e+01 2.928573055431009209e+01
2.500000000000000000e+01 2.472747408986764484e+01 1.680913551000941197e+01 2.928573055431009209e+01
2.600000000000000000e+01 2.357245179579062366e+01 1.780945085967093178e+01 2.928573055431009209e+01
2.700000000000000000e+01 2.325653013187251972e+01 1.768636604829175596e+01 2.928573055431009209e+01
2.800000000000000000e+01 2.218573840996448965e+01 1.680589358684895629e+01 2.928573055431009209e+01
2.900000000000000000e+01 2.212341200233287708e+01 1.680589358684893497e+01 3.013823500757434104e+01


==> data/schaffer_ipop200_pop100_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 3.494978737493755983e+00 1.467458216369962321e+00 4.813033624899611951e+00
1.000000000000000000e+00 2.977353815039135654e+00 1.274240318406671513e+00 3.941830615613944655e+00
2.000000000000000000e+00 2.435994451842818265e+00 1.274240318406671513e+00 3.539826653658503464e+00
3.000000000000000000e+00 2.268234044888335799e+00 1.274240318406671513e+00 3.500495416931594495e+00
4.000000000000000000e+00 2.088370366430807312e+00 1.010220787192682490e+00 3.186485550494162045e+00
5.000000000000000000e+00 1.835873184809938552e+00 1.010220787192682490e+00 2.991089110408211571e+00
6.000000000000000000e+00 1.740058691967281579e+00 8.542302389524251138e-01 2.991089110408211571e+00
7.000000000000000000e+00 1.673319157431422344e+00 8.542302389524251138e-01 2.991089110408211571e+00
8.000000000000000000e+00 1.646803274724114363e+00 8.542302389524251138e-01 2.991089110408211571e+00
9.000000000000000000e+00 1.614804686880529916e+00 8.542302389524251138e-01 2.991089110408211571e+00


==> data/schaffer_ipop200_pop100_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 2.916415856229578107e+00 8.674949783115044610e-01 5.256534298030868690e+00
1.000000000000000000e+00 2.404892343694272405e+00 7.947655053570710226e-01 3.775185110641509745e+00
2.000000000000000000e+00 2.201052731212748359e+00 7.947655053570711337e-01 3.768005667134540104e+00
3.000000000000000000e+00 1.817007168470636147e+00 7.947655053570711337e-01 2.631793203006903337e+00
4.000000000000000000e+00 1.402171543907997808e+00 5.209906165346457341e-01 2.181020185070873030e+00
5.000000000000000000e+00 1.365049650056889607e+00 4.941520661225393685e-01 1.854177952625122083e+00
6.000000000000000000e+00 1.214538474113654010e+00 4.946555338391986911e-01 2.078045523021621932e+00
7.000000000000000000e+00 1.050441765082614776e+00 4.941520661225393685e-01 2.078045523021621932e+00
8.000000000000000000e+00 9.094702231061259079e-01 4.061629308927015014e-01 1.562431047431116715e+00
9.000000000000000000e+00 8.013377433060556720e-01 3.991033608812107891e-01 1.563640470807059479e+00


==> data/schaffer_ipop30_pop10_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 5.693465815104002736e+00 2.830838099307804168e+00 7.785485413155528889e+00
1.000000000000000000e+00 5.000740328451786176e+00 2.002722396867943289e+00 7.367063526747847924e+00
2.000000000000000000e+00 4.758127818418032895e+00 2.002722396867943289e+00 7.217398015327273875e+00
3.000000000000000000e+00 4.376542800162522617e+00 2.002722396867943289e+00 6.754269002840743497e+00
4.000000000000000000e+00 4.162299811480442813e+00 1.406159217281452767e+00 6.754269002840743497e+00
5.000000000000000000e+00 3.759096254863976583e+00 1.406159217281452767e+00 5.920532696676692908e+00
6.000000000000000000e+00 3.571565776680285076e+00 1.406159217281452767e+00 5.920532696676692908e+00
7.000000000000000000e+00 3.489608819712457954e+00 1.406159217281452767e+00 5.920532696676692908e+00
8.000000000000000000e+00 3.126894563780153735e+00 1.406159217281452767e+00 4.879948485135871650e+00
9.000000000000000000e+00 2.930742093909804780e+00 1.406159217281452767e+00 4.502334964889836755e+00


==> data/schaffer_ipop30_pop10_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 5.045847700634953803e+00 1.851655465129147471e+00 8.315368439012370771e+00
1.000000000000000000e+00 4.761478784529575847e+00 2.052629071669170191e+00 8.092004155312601199e+00
2.000000000000000000e+00 4.146823761071417813e+00 1.110393196390899950e+00 8.315368439012370771e+00
3.000000000000000000e+00 3.978568740318424446e+00 1.110393196390899950e+00 1.003572300259970795e+01
4.000000000000000000e+00 3.786109975672165007e+00 1.107249144042307121e+00 8.357101602283078634e+00
5.000000000000000000e+00 3.756837528266945725e+00 1.045835264242265028e+00 8.654959851301759599e+00
6.000000000000000000e+00 3.450734983936679434e+00 1.045835264242265028e+00 7.773351522458302298e+00
7.000000000000000000e+00 3.455086544671358340e+00 1.024289981570989827e+00 7.629505746140539557e+00
8.000000000000000000e+00 3.301842894368470116e+00 1.013444203622595685e+00 6.754865731093502745e+00
9.000000000000000000e+00 3.299874432588191908e+00 1.020239295275986224e+00 7.107737433414537342e+00


==> data/schaffer_ipop5000_pop1000_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 3.893399920542667587e+02 3.680002779198684948e+02 4.009809727251222284e+02
#1.000000000000000000e+00 6.693724737954119064e+01 2.617540593457194120e+01 1.039115194230922583e+02
2.000000000000000000e+00 3.750575671848888959e+01 1.511421274822134642e+01 5.326604978663238654e+01
#3.000000000000000000e+00 3.210242300044237140e+01 1.511421274822134642e+01 5.144945885289707377e+01
4.000000000000000000e+00 3.068681594847948801e+01 1.511421274822134642e+01 5.144945885289707377e+01
#5.000000000000000000e+00 2.816261408266877808e+01 1.511421274822134642e+01 4.658137156377642185e+01
6.000000000000000000e+00 2.629884972294261303e+01 1.511421274822134642e+01 4.658137156377642185e+01
#7.000000000000000000e+00 2.486451154048441836e+01 1.511421274822134642e+01 4.658137156377642185e+01
8.000000000000000000e+00 2.353338225276224449e+01 1.511421274822134642e+01 4.454978544398699114e+01
#9.000000000000000000e+00 2.156546570933891971e+01 1.511421274822134642e+01 3.268489163338112036e+01
1.000000000000000000e+01 1.944069355870259130e+01 9.125017949737108225e+00 3.268489163338112036e+01
#1.100000000000000000e+01 1.807970496551542183e+01 9.125017949737108225e+00 2.678191222701709506e+01
1.200000000000000000e+01 1.759712254828186317e+01 9.125017949737108225e+00 2.549882291896164688e+01
#1.300000000000000000e+01 1.679303634980912463e+01 9.125017949737108225e+00 2.549882291896164688e+01
1.400000000000000000e+01 1.561907054708401965e+01 9.125017949737108225e+00 2.549882291896164688e+01
#1.500000000000000000e+01 1.487592700660669287e+01 9.125017949737108225e+00 2.010675659226749445e+01
1.600000000000000000e+01 1.459886560270742883e+01 9.125017949737108225e+00 2.010675659226749445e+01
#1.700000000000000000e+01 1.449029712301131312e+01 9.125017949737108225e+00 2.010675659226749445e+01
1.800000000000000000e+01 1.449029712301131312e+01 9.125017949737108225e+00 2.010675659226749445e+01
#1.900000000000000000e+01 1.386744200215513523e+01 9.125017949737108225e+00 1.749351938158912034e+01
2.000000000000000000e+01 1.365641547025892599e+01 9.125017949737108225e+00 1.749351938158912034e+01
#2.100000000000000000e+01 1.360454308580472293e+01 9.125017949737108225e+00 1.749351938158912034e+01
2.200000000000000000e+01 1.355126872029961227e+01 9.125017949737108225e+00 1.679443527574618145e+01
#2.300000000000000000e+01 1.355126872029961227e+01 9.125017949737108225e+00 1.679443527574618145e+01
2.400000000000000000e+01 1.320143679154401539e+01 9.125017949737108225e+00 1.679443527574618145e+01
#2.500000000000000000e+01 1.311936957507667678e+01 9.125017949737108225e+00 1.679443527574618145e+01
2.600000000000000000e+01 1.297520101630906098e+01 9.125017949737108225e+00 1.679443527574618145e+01
#2.700000000000000000e+01 1.266482757427012906e+01 9.125017949737108225e+00 1.679443527574618145e+01
2.800000000000000000e+01 1.266482757427012906e+01 9.125017949737108225e+00 1.679443527574618145e+01
#2.900000000000000000e+01 1.266482757427012906e+01 9.125017949737108225e+00 1.679443527574618145e+01
3.000000000000000000e+01 1.263532460487363274e+01 9.125017949737108225e+00 1.679443527574618145e+01
#3.100000000000000000e+01 1.251979629912763237e+01 9.125017949737108225e+00 1.679443527574618145e+01
3.200000000000000000e+01 1.251979629912763237e+01 9.125017949737108225e+00 1.679443527574618145e+01
#3.300000000000000000e+01 1.251979629912763237e+01 9.125017949737108225e+00 1.679443527574618145e+01
3.400000000000000000e+01 1.251979629912763237e+01 9.125017949737108225e+00 1.679443527574618145e+01
#3.500000000000000000e+01 1.220830191397598696e+01 9.125017949737108225e+00 1.502786830636147997e+01
3.600000000000000000e+01 1.213740523368874058e+01 9.125017949737108225e+00 1.403764501889271799e+01
#3.700000000000000000e+01 1.213740523368874058e+01 9.125017949737108225e+00 1.403764501889271799e+01
3.800000000000000000e+01 1.213740523368874058e+01 9.125017949737108225e+00 1.403764501889271799e+01
#3.900000000000000000e+01 1.213740523368874058e+01 9.125017949737108225e+00 1.403764501889271799e+01
4.000000000000000000e+01 1.209450446107709709e+01 9.125017949737108225e+00 1.403764501889271799e+01
#4.100000000000000000e+01 1.209450446107709709e+01 9.125017949737108225e+00 1.403764501889271799e+01
4.200000000000000000e+01 1.209450446107709709e+01 9.125017949737108225e+00 1.403764501889271799e+01
#4.300000000000000000e+01 1.206033062840650594e+01 9.125017949737108225e+00 1.403764501889271799e+01
4.400000000000000000e+01 1.196199572593710059e+01 9.125017949737108225e+00 1.403764501889271799e+01
#4.500000000000000000e+01 1.196199572593710059e+01 9.125017949737108225e+00 1.403764501889271799e+01
4.600000000000000000e+01 1.196199572593710059e+01 9.125017949737108225e+00 1.403764501889271799e+01
#4.700000000000000000e+01 1.195506597596824427e+01 9.125017949737108225e+00 1.403764501889271799e+01
4.800000000000000000e+01 1.195506597596824427e+01 9.125017949737108225e+00 1.403764501889271799e+01
4.900000000000000000e+01 1.195506597596824427e+01 9.125017949737108225e+00 1.403764501889271799e+01


==> data/schaffer_ipop5000_pop1000_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 3.409706458766273158e+02 3.195198448604057830e+02 3.554181090489653911e+02
#1.000000000000000000e+00 3.155887341709484417e+02 2.878582335302212414e+02 3.368839780557305517e+02
2.000000000000000000e+00 2.883427998171145532e+02 2.624077633026147964e+02 3.025028494916396085e+02
#3.000000000000000000e+00 2.654849189384897272e+02 2.362978717030254074e+02 2.777565513943642941e+02
4.000000000000000000e+00 2.446415880356625792e+02 2.150800803181358560e+02 2.570516658742876643e+02
#5.000000000000000000e+00 2.282036084194927525e+02 1.982580660000685953e+02 2.391456517625832134e+02
6.000000000000000000e+00 2.085216994362644982e+02 1.982580660000685953e+02 2.249367295480732594e+02
#7.000000000000000000e+00 1.958593544348238709e+02 1.845124518800578244e+02 2.085915579379212375e+02
8.000000000000000000e+00 1.820379279551683283e+02 1.673925900416372485e+02 1.985010940281709111e+02
#9.000000000000000000e+00 1.694236716575268815e+02 1.568994464600056631e+02 1.820047512528330174e+02
1.000000000000000000e+01 1.577754980228197326e+02 1.409004696465254654e+02 1.689246955187989556e+02
#1.100000000000000000e+01 1.438708402339339045e+02 1.322656098769618325e+02 1.571984973753590111e+02
1.200000000000000000e+01 1.370668748404283690e+02 1.251833307416051184e+02 1.510883181301545051e+02
#1.300000000000000000e+01 1.306323881279517707e+02 1.238910544222418793e+02 1.394537435804876111e+02
1.400000000000000000e+01 1.226382513148460021e+02 1.139253637424184689e+02 1.316698623712031520e+02
#1.500000000000000000e+01 1.148202568451574024e+02 1.016252124955471032e+02 1.274712963619795545e+02
1.600000000000000000e+01 1.111654575409978207e+02 1.016252124955471032e+02 1.194843809286993661e+02
#1.700000000000000000e+01 1.053582458790171188e+02 9.762985475281578829e+01 1.127654016501567042e+02
1.800000000000000000e+01 9.966458990083135916e+01 9.462821106271354665e+01 1.085900216250146144e+02
#1.900000000000000000e+01 9.577663615330261848e+01 8.477727489831646324e+01 1.052507739309830015e+02
2.000000000000000000e+01 9.210166799303023311e+01 8.475887002560253336e+01 9.967279497661513687e+01
#2.100000000000000000e+01 8.833027808392165525e+01 8.312729890621524476e+01 9.343846616723750742e+01
2.200000000000000000e+01 8.572616429904481095e+01 7.801874690900905307e+01 9.376509664454711412e+01
#2.300000000000000000e+01 8.326146866281972336e+01 7.622634502752245567e+01 8.804844346434003910e+01
2.400000000000000000e+01 8.129003383227974666e+01 7.345808265150853344e+01 8.762397698653616374e+01
#2.500000000000000000e+01 7.837325083228589051e+01 7.120657002224265852e+01 8.523320963613028312e+01
2.600000000000000000e+01 7.665279656850611900e+01 7.159833412423486720e+01 8.441425721707686591e+01
#2.700000000000000000e+01 7.428306316472260562e+01 7.065332195617050104e+01 7.840218227815762475e+01
2.800000000000000000e+01 7.354476508836611970e+01 6.936207445586909159e+01 7.840218227815762475e+01
#2.900000000000000000e+01 7.297061537228145767e+01 6.829966512656260136e+01 7.900055491688758025e+01
3.000000000000000000e+01 7.117143693316653241e+01 6.366347519212028061e+01 7.776300670042351726e+01
#3.100000000000000000e+01 6.998221791936731506e+01 6.478519466717096975e+01 7.858576523654028279e+01
3.200000000000000000e+01 6.918297924802088517e+01 6.209799564836136199e+01 7.678230814248189517e+01
#3.300000000000000000e+01 6.866006811729404546e+01 6.182414495709417679e+01 7.541817807575769450e+01
3.400000000000000000e+01 6.796654209420960058e+01 6.154854041844685497e+01 7.475819503189715931e+01
#3.500000000000000000e+01 6.721622762639461257e+01 6.154854041844685497e+01 7.374022702156543119e+01
3.600000000000000000e+01 6.602785956938767242e+01 6.057670746611187695e+01 7.370827417268058923e+01
#3.700000000000000000e+01 6.547145228600375333e+01 6.067053367484673032e+01 7.179182515942812870e+01
3.800000000000000000e+01 6.445973361277415847e+01 5.876323024401663275e+01 7.153788565348791906e+01
#3.900000000000000000e+01 6.422232458255254528e+01 5.876323024401663275e+01 7.179706308977890217e+01
4.000000000000000000e+01 6.401737833122493271e+01 5.775902559707384398e+01 7.179182515942812870e+01
#4.100000000000000000e+01 6.334570670909685219e+01 5.705814464683176368e+01 7.179706308977890217e+01
4.200000000000000000e+01 6.268959956988616966e+01 5.689292065075053273e+01 7.144495540483411844e+01
#4.300000000000000000e+01 6.274650977656007456e+01 5.588775974885783171e+01 7.083309246508571277e+01
4.400000000000000000e+01 6.217279087863365561e+01 5.588775974885783171e+01 6.993312074285744018e+01
#4.500000000000000000e+01 6.151787835512602243e+01 5.481291741073280832e+01 7.004880950569491915e+01
4.600000000000000000e+01 6.093059008624786088e+01 5.398510310967974135e+01 6.844439179810517260e+01
#4.700000000000000000e+01 6.110103611079173902e+01 5.456052231658456009e+01 6.818440985488402362e+01
4.800000000000000000e+01 6.024619338133621937e+01 5.398510310967974135e+01 6.728839263434741724e+01
4.900000000000000000e+01 6.025988872374563954e+01 5.383622925955648952e+01 6.728839263434741724e+01


==> data/schaffer_ipop500_pop160_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 4.059056379779781309e+02 3.735695777094896357e+02 4.314497301752927001e+02
1.000000000000000000e+00 1.257777647497024986e+02 7.486350694980457376e+01 1.829637837457345029e+02
2.000000000000000000e+00 8.193525034709657007e+01 5.088122354354832311e+01 1.296353307946547488e+02
3.000000000000000000e+00 7.048902941981674530e+01 3.699113950355845759e+01 1.063776098187692583e+02
4.000000000000000000e+00 6.404725583714606785e+01 3.699113950355845759e+01 9.572559821073060959e+01
5.000000000000000000e+00 5.905823132925768704e+01 3.578909775782452130e+01 8.788097028707144887e+01
6.000000000000000000e+00 5.394298471135162032e+01 3.578909775782452130e+01 8.788097028707144887e+01
7.000000000000000000e+00 5.353679649084286041e+01 3.578909775782452130e+01 8.788097028707144887e+01
8.000000000000000000e+00 5.085354270401860077e+01 3.127095649698036794e+01 8.788097028707144887e+01
9.000000000000000000e+00 5.019411037033761147e+01 3.127095649698036794e+01 7.139516194504690816e+01


==> data/schaffer_ipop500_pop160_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 3.611319261981404907e+02 3.251726967961980677e+02 3.748596454019413500e+02
1.000000000000000000e+00 3.421559312276344258e+02 3.010921840817695738e+02 3.594757864167297612e+02
2.000000000000000000e+00 3.160705651391828042e+02 2.902360416563331000e+02 3.496582910192448139e+02
3.000000000000000000e+00 2.960633362612460928e+02 2.642266127328084622e+02 3.271180754078637847e+02
4.000000000000000000e+00 2.777950592984329887e+02 2.539680295126727287e+02 3.021683119424466213e+02
5.000000000000000000e+00 2.652235497593328546e+02 2.361605701583689836e+02 2.896080676784168304e+02
6.000000000000000000e+00 2.466080626852218245e+02 2.202907205989696706e+02 2.720589806669797781e+02
7.000000000000000000e+00 2.351557058862532585e+02 2.159681831967856738e+02 2.564087887082177417e+02
8.000000000000000000e+00 2.175424567488841490e+02 1.760720929931957244e+02 2.344360882757463003e+02
9.000000000000000000e+00 2.091659139725142325e+02 1.760720929931957244e+02 2.331221214339288679e+02


==> data/zakharov_eigs.txt <==
n	v               min             max
1	0.057381	0.046843	0.068176
2	0.002169	0.001736	0.003182
3	0.001721	0.001583	0.002872
4	0.001634	0.001387	0.002179
5	0.001446	0.001262	0.001945
6	0.001359	0.001164	0.001671
7	0.001341	0.001050	0.001558
8	0.001225	0.000975	0.001455
9	0.001183	0.000942	0.001323
10	0.001122	0.000851	0.001225
11	0.001042	0.000758	0.001135
12	0.001016	0.000702	0.001062
13	0.000931	0.000654	0.000945
14	0.000809	0.000551	0.000841
15	0.000784	0.000429	0.000744


==> data/zakharov_ipop100_pop60_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.255333341916109384e+04 1.967844013943806374e+02 1.310906752201675554e+05
1.000000000000000000e+00 1.181682711632918654e+03 5.756231687688380561e+00 9.619697265979808435e+03
2.000000000000000000e+00 2.532396087906206219e+02 5.756231687688380561e+00 2.160345329006875545e+03
3.000000000000000000e+00 1.340076815397761436e+02 5.756231687688380561e+00 4.926526891191742834e+02
4.000000000000000000e+00 9.637329214511180453e+01 5.756231687688380561e+00 4.926526891191742834e+02
5.000000000000000000e+00 7.604669757792699158e+01 5.756231687688380561e+00 4.926526891191742834e+02
6.000000000000000000e+00 6.228639147558855882e+01 1.129966543822842784e+00 4.926526891191742834e+02
7.000000000000000000e+00 3.574269271181759677e+01 1.129966543822842784e+00 8.885063838689100635e+01
8.000000000000000000e+00 3.293325652927667591e+01 1.129966543822842784e+00 7.951203066694073129e+01
9.000000000000000000e+00 3.213230472286115003e+01 1.062742472270334693e+00 7.951203066694073129e+01


==> data/zakharov_ipop100_pop60_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.581101670170513171e+04 1.381346156269211747e+02 1.201193273444978258e+05
1.000000000000000000e+00 8.637274666529418027e+03 9.180960074991243403e+01 1.309579149701537972e+05
2.000000000000000000e+00 2.828756571205210548e+03 7.096369469005053077e+01 5.030581780364847509e+04
3.000000000000000000e+00 1.229849817011073128e+03 4.043226253720016672e+01 2.703049370175953663e+04
4.000000000000000000e+00 1.188193946410703745e+02 4.043226253720016672e+01 2.722301639393413666e+02
5.000000000000000000e+00 1.009859708442580626e+02 4.043226253720016672e+01 2.133260854284529273e+02
6.000000000000000000e+00 8.176780982910536011e+01 3.312439735947742747e+01 1.458915518680898344e+02
7.000000000000000000e+00 7.440775277084640038e+01 3.312439735947742747e+01 1.323847956524320466e+02
8.000000000000000000e+00 6.711217046822794430e+01 3.312439735947742747e+01 1.134309247615548770e+02
9.000000000000000000e+00 5.987393783034726624e+01 2.906386814216928727e+01 1.267863921615810341e+02


==> data/zakharov_ipop2000_pop200_ndim15_as.dat <==
gen mean min max
0.000000000000000000e+00 1.602532086742324964e+02 9.172665107561576292e+01 2.210549592212321386e+02
1.000000000000000000e+00 6.551021456026270506e+00 7.772539089718866201e-01 2.601035748551155535e+01
2.000000000000000000e+00 1.501896258492987801e+00 4.872174948560488161e-01 3.668700032618501972e+00
3.000000000000000000e+00 8.678796374920668688e-01 4.498250992938527260e-01 1.465101261650960884e+00
4.000000000000000000e+00 6.721810515084379878e-01 4.498250992938527260e-01 1.222185572025000333e+00
5.000000000000000000e+00 6.207264747239104041e-01 3.264068872549759082e-01 1.222185572025000333e+00
6.000000000000000000e+00 6.147260565864848258e-01 3.264068872549759082e-01 1.222185572025000333e+00
7.000000000000000000e+00 5.831997705717114622e-01 3.264068872549759082e-01 1.222185572025000333e+00
8.000000000000000000e+00 5.476279986950680634e-01 2.913341747072230037e-01 1.222185572025000333e+00
9.000000000000000000e+00 4.888402548755239607e-01 2.913341747072230037e-01 7.212663222289655840e-01
1.000000000000000000e+01 4.721399435714970227e-01 2.913341747072230037e-01 7.212663222289655840e-01
1.100000000000000000e+01 4.657899214861422332e-01 2.913341747072230037e-01 7.212663222289655840e-01
1.200000000000000000e+01 4.550219948629125044e-01 2.913341747072230037e-01 7.212663222289655840e-01
1.300000000000000000e+01 4.501650151913227371e-01 2.913341747072230037e-01 7.212663222289655840e-01
1.400000000000000000e+01 4.378562934197521295e-01 2.913341747072230037e-01 5.604480778220565229e-01
1.500000000000000000e+01 4.339733144092754458e-01 2.913341747072230037e-01 5.604480778220565229e-01
1.600000000000000000e+01 4.339733144092754458e-01 2.913341747072230037e-01 5.604480778220565229e-01
1.700000000000000000e+01 4.313331514318323179e-01 2.913341747072230037e-01 5.604480778220565229e-01
1.800000000000000000e+01 4.296627204857189630e-01 2.913341747072230037e-01 5.604480778220565229e-01
1.900000000000000000e+01 4.296627204857189630e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.000000000000000000e+01 4.296627204857189630e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.100000000000000000e+01 4.296627204857189630e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.200000000000000000e+01 4.221988311294502805e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.300000000000000000e+01 4.114630454351294042e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.400000000000000000e+01 4.114630454351294042e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.500000000000000000e+01 4.097095268081653030e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.600000000000000000e+01 4.078442806616631722e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.700000000000000000e+01 4.055245546923555433e-01 2.913341747072230037e-01 5.604480778220565229e-01
2.800000000000000000e+01 3.914216839025345673e-01 2.012701911516943942e-01 5.604480778220565229e-01
2.900000000000000000e+01 3.835082667748935803e-01 2.012701911516943942e-01 5.604480778220565229e-01


==> data/zakharov_ipop2000_pop200_ndim15_std.dat <==
gen mean min max
0.000000000000000000e+00 1.215021140974008205e+02 6.419132684679794920e+01 1.541862169768037347e+02
1.000000000000000000e+00 1.136189934574109230e+02 6.056556683725339241e+01 1.897594532788496338e+02
2.000000000000000000e+00 9.454402719247087816e+01 5.437437749148532617e+01 1.943237500246286515e+02
3.000000000000000000e+00 8.515096874818762274e+01 6.056556683725339241e+01 1.451730191616370007e+02
4.000000000000000000e+00 7.163928232896181214e+01 4.951620562260458058e+01 9.462901388799299696e+01
5.000000000000000000e+00 7.508026421723826616e+01 3.599631009605403875e+01 1.263809780945890680e+02
6.000000000000000000e+00 6.332357037315285453e+01 2.634436070280690245e+01 8.533080545962573638e+01
7.000000000000000000e+00 5.793107584400470955e+01 3.386813125402257896e+01 1.032914775331261978e+02
8.000000000000000000e+00 4.725935857706488008e+01 3.034579558371184405e+01 7.159101675993650815e+01
9.000000000000000000e+00 4.959879236917410594e+01 3.349479969091289888e+01 8.097174800026749608e+01
1.000000000000000000e+01 4.630988734493406866e+01 2.450857728994787266e+01 6.056556683725334977e+01
1.100000000000000000e+01 4.253049044979746185e+01 2.213715434768459289e+01 6.533513857610307696e+01
1.200000000000000000e+01 4.176596191634390465e+01 2.213715434768459289e+01 7.159101675993650815e+01
1.300000000000000000e+01 4.005943508357098182e+01 2.213715434768459289e+01 5.661140285005491535e+01
1.400000000000000000e+01 4.226800344830341771e+01 2.213715434768459289e+01 6.128808589150074226e+01
1.500000000000000000e+01 4.058399041426775256e+01 2.213715434768458579e+01 5.492557173647653457e+01
1.600000000000000000e+01 3.863190580763824045e+01 2.213715434768459289e+01 6.754476027741661426e+01
1.700000000000000000e+01 4.143788442295835495e+01 2.213715434768459289e+01 6.712311244938928212e+01
1.800000000000000000e+01 3.884366526987389534e+01 2.213715434768458579e+01 5.661140285005476613e+01
1.900000000000000000e+01 4.214046590010928384e+01 2.450857728994778739e+01 9.762226459671410339e+01
2.000000000000000000e+01 3.513206115543862751e+01 2.213715434768458579e+01 4.899091475708623022e+01
2.100000000000000000e+01 3.391377245179850064e+01 2.213715434768458579e+01 7.575980810785351593e+01
2.200000000000000000e+01 3.651769709604080560e+01 1.989335253892761557e+01 7.721389949074018944e+01
2.300000000000000000e+01 3.995167948593132223e+01 2.446785597544624835e+01 7.354055455972365962e+01
2.400000000000000000e+01 3.819296307598379769e+01 2.181830103007762389e+01 6.530422690564930122e+01
2.500000000000000000e+01 3.528576724995972569e+01 1.492142779651631557e+01 6.663352713760569657e+01
2.600000000000000000e+01 3.882254899873935727e+01 1.492142779651631557e+01 7.916492850380889479e+01
2.700000000000000000e+01 4.037291865762982468e+01 1.994962016111426806e+01 8.129214413268545059e+01
2.800000000000000000e+01 3.919606538173340482e+01 1.492142779651631557e+01 8.129214413268545059e+01
2.900000000000000000e+01 3.903725464120821442e+01 1.994962016111426806e+01 1.147129573715390336e+02


==> data/zakharov_ipop200_pop100_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 8.441066638907612774e-01 1.021376563110679286e-01 2.128816673440272478e+00
1.000000000000000000e+00 2.175420260697556729e-01 4.971074710737628105e-02 5.965688087461678002e-01
2.000000000000000000e+00 1.291682801650547996e-01 4.333050488403112493e-02 3.726326172963748684e-01
3.000000000000000000e+00 9.308623500750830282e-02 2.543117276764205598e-02 2.874720162867687168e-01
4.000000000000000000e+00 7.601992433672899452e-02 1.121167061228705089e-02 2.656295297353843399e-01
5.000000000000000000e+00 3.760904838688836765e-02 1.696078885603536908e-04 9.582543166496405862e-02
6.000000000000000000e+00 2.873980960426052861e-02 1.696078885603536908e-04 8.732012124677526743e-02
7.000000000000000000e+00 2.359791426873896966e-02 1.696078885603536908e-04 5.473290197285016895e-02
8.000000000000000000e+00 2.001371349698628441e-02 1.696078885603536908e-04 5.473290197285016895e-02
9.000000000000000000e+00 1.650487200592972228e-02 1.696078885603536908e-04 5.473290197285016895e-02


==> data/zakharov_ipop200_pop100_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 5.516701412597052601e-01 7.827123957042136926e-02 1.860854461157824380e+00
1.000000000000000000e+00 2.079324477942867400e-01 2.155917536021377187e-02 8.023784103427936687e-01
2.000000000000000000e+00 1.465264072334085399e-01 8.259598158351142902e-03 1.269491236096502940e+00
3.000000000000000000e+00 1.001190196549917866e-01 8.259598158351600869e-03 6.291322034405327779e-01
4.000000000000000000e+00 5.263659455684655680e-02 3.106221246683766885e-03 1.495513529558681054e-01
5.000000000000000000e+00 3.466638730769756177e-02 5.716720623062571159e-04 3.111384085116126741e-01
6.000000000000000000e+00 2.414435825694213542e-02 5.716720623062571159e-04 1.640008505134971928e-01
7.000000000000000000e+00 1.639231005915029599e-02 4.516104751932489207e-04 4.792847603402140833e-02
8.000000000000000000e+00 6.111281002757026036e-03 2.077312860603682646e-05 3.328740649268588370e-02
9.000000000000000000e+00 1.429642137273159225e-02 2.077312860603682646e-05 1.433846994791638241e-01


==> data/zakharov_ipop30_pop10_ndim2_as.dat <==
gen mean min max
0.000000000000000000e+00 4.933260741711649189e+00 4.801176623309419966e-01 1.884076907373321319e+01
1.000000000000000000e+00 1.800213715268139003e+00 1.369922573279934734e-04 8.112036478678369633e+00
2.000000000000000000e+00 1.305703292972298257e+00 1.369922573279934734e-04 6.535987072495618833e+00
3.000000000000000000e+00 7.478055125827832716e-01 1.369922573279934734e-04 4.260754659971242475e+00
4.000000000000000000e+00 5.357622857589509069e-01 1.369922573279934734e-04 4.033095354766903284e+00
5.000000000000000000e+00 4.435638395885018737e-01 1.369922573279934734e-04 3.343145253745062107e+00
6.000000000000000000e+00 3.961392414455261468e-01 1.369922573279934734e-04 3.343145253745062107e+00
7.000000000000000000e+00 3.417412284430343949e-01 1.369922573279934734e-04 3.026182141469449860e+00
8.000000000000000000e+00 2.360015116408130109e-01 1.369922573279934734e-04 3.026182141469449860e+00
9.000000000000000000e+00 2.344961076255578925e-01 1.369922573279934734e-04 3.026182141469449860e+00


==> data/zakharov_ipop30_pop10_ndim2_std.dat <==
gen mean min max
0.000000000000000000e+00 5.269538152518190799e+00 9.924534065052137422e-02 3.915863215250367091e+01
1.000000000000000000e+00 3.011907668785420267e+00 3.500853109054765516e-02 9.786330161078534928e+00
2.000000000000000000e+00 2.256958143343656076e+00 2.707970552565139299e-02 7.804375042725750333e+00
3.000000000000000000e+00 1.825938880748110726e+00 1.307836477560269696e-02 6.869635559170487404e+00
4.000000000000000000e+00 1.575837965876102142e+00 1.118495023592552297e-02 6.789949298661623445e+00
5.000000000000000000e+00 1.372504369923181589e+00 1.617499310227342446e-02 6.010172454637509709e+00
6.000000000000000000e+00 1.201807759312202295e+00 1.118495023592552297e-02 6.010172454637509709e+00
7.000000000000000000e+00 9.821494342723110504e-01 9.741452937570940426e-03 4.823377345979677600e+00
8.000000000000000000e+00 8.513364237609214458e-01 7.653263171048993105e-03 4.384733460646407011e+00
9.000000000000000000e+00 7.527481544530101321e-01 6.868807868546611579e-03 3.786841860289892114e+00


==> data/zakharov_ipop5000_pop1000_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 3.640919154743709951e+05 5.431486144336138295e+02 1.627010238508506212e+06
#1.000000000000000000e+00 5.909860042611518293e+04 3.439070146099417258e+01 3.262556075352755142e+05
2.000000000000000000e+00 1.533116866809569729e+03 3.439070146099417258e+01 1.415145286756083078e+04
#3.000000000000000000e+00 1.245765807855758140e+02 2.319755083983609723e+01 3.402505268101119782e+02
4.000000000000000000e+00 7.129341422324483801e+01 2.319755083983609723e+01 1.395420858864884224e+02
#5.000000000000000000e+00 4.292876098400154206e+01 2.975314901075402307e+00 1.078758139962630338e+02
6.000000000000000000e+00 2.731767617559337680e+01 1.056416314872758555e+00 7.772322915885500549e+01
#7.000000000000000000e+00 2.201671179204018713e+01 3.024609825059332846e-01 4.926825186905248444e+01
8.000000000000000000e+00 1.887018110331105802e+01 3.024609825059332846e-01 4.871999255276627849e+01
#9.000000000000000000e+00 1.472627222523633783e+01 2.800395929345356749e-01 4.871999255276627849e+01
1.000000000000000000e+01 1.423875265727858697e+01 2.800395929345356749e-01 4.140719903340004038e+01
#1.100000000000000000e+01 1.419298259746913082e+01 2.800395929345356749e-01 4.140719903340004038e+01
1.200000000000000000e+01 1.245101363307576392e+01 2.800395929345356749e-01 3.029132719791249428e+01
#1.300000000000000000e+01 1.004808224988501841e+01 2.800395929345356749e-01 3.029132719791249428e+01
1.400000000000000000e+01 1.004808224988501841e+01 2.800395929345356749e-01 3.029132719791249428e+01
#1.500000000000000000e+01 1.004808224988501841e+01 2.800395929345356749e-01 3.029132719791249428e+01
1.600000000000000000e+01 1.004808224988501841e+01 2.800395929345356749e-01 3.029132719791249428e+01
#1.700000000000000000e+01 9.720266624602867722e+00 2.800395929345356749e-01 2.537409281868024280e+01
1.800000000000000000e+01 9.720266624602867722e+00 2.800395929345356749e-01 2.537409281868024280e+01
#1.900000000000000000e+01 9.720266624602867722e+00 2.800395929345356749e-01 2.537409281868024280e+01
2.000000000000000000e+01 9.720266624602867722e+00 2.800395929345356749e-01 2.537409281868024280e+01
#2.100000000000000000e+01 9.720266624602867722e+00 2.800395929345356749e-01 2.537409281868024280e+01
2.200000000000000000e+01 9.720266624602867722e+00 2.800395929345356749e-01 2.537409281868024280e+01
#2.300000000000000000e+01 9.720266624602867722e+00 2.800395929345356749e-01 2.537409281868024280e+01
2.400000000000000000e+01 9.720266624602867722e+00 2.800395929345356749e-01 2.537409281868024280e+01
#2.500000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
2.600000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#2.700000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
2.800000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#2.900000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
3.000000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#3.100000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
3.200000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#3.300000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
3.400000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#3.500000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
3.600000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#3.700000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
3.800000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#3.900000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
4.000000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#4.100000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
4.200000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#4.300000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
4.400000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#4.500000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
4.600000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
#4.700000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
4.800000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01
4.900000000000000000e+01 9.647474600212898821e+00 2.800395929345356749e-01 2.503777464569320443e+01


==> data/zakharov_ipop5000_pop1000_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 2.640963444864257472e+05 3.669596557673775692e+02 3.007041307885697577e+06
#1.000000000000000000e+00 1.041838787836710617e+04 4.153244568261546874e+02 4.029985968954903365e+04
2.000000000000000000e+00 9.964237115437523244e+03 3.179574494346363736e+02 1.408203766353502579e+05
#3.000000000000000000e+00 5.790101305811108432e+02 2.546540656048792073e+02 1.951308729057274832e+03
4.000000000000000000e+00 3.577510025120178057e+02 2.029340807129733832e+02 5.048251965068424738e+02
#5.000000000000000000e+00 2.610677798858948790e+02 2.029340807129736106e+02 3.226540673909374277e+02
6.000000000000000000e+00 2.295717446767661158e+02 1.628411147703849622e+02 3.233516314772120381e+02
#7.000000000000000000e+00 2.074438517870790690e+02 1.458470779330089329e+02 2.516418143282200219e+02
8.000000000000000000e+00 1.861686839148171373e+02 1.082938454756026374e+02 2.269245002626756786e+02
#9.000000000000000000e+00 1.741054394404124253e+02 1.153765792298216581e+02 2.278026627942920754e+02
1.000000000000000000e+01 1.711833916693755668e+02 1.303871129403960936e+02 2.252265917691849211e+02
#1.100000000000000000e+01 1.535634115739049719e+02 1.153765792298216581e+02 2.077214830467990794e+02
1.200000000000000000e+01 1.480929977816854546e+02 1.082938454756026374e+02 2.250107395532264150e+02
#1.300000000000000000e+01 1.474945881187590544e+02 1.074897106585346194e+02 1.971171130415473556e+02
1.400000000000000000e+01 1.388816100263445321e+02 9.204270957378912499e+01 1.905453951171832898e+02
#1.500000000000000000e+01 1.418227418300707541e+02 1.082938454756026374e+02 1.884326998634962536e+02
1.600000000000000000e+01 1.388332144489480982e+02 1.016919956107681884e+02 1.830160466604298222e+02
#1.700000000000000000e+01 1.414575475405295037e+02 1.012356139380970035e+02 1.882771585680470707e+02
1.800000000000000000e+01 1.296714833883252140e+02 1.004870007472890734e+02 1.830160466604285148e+02
#1.900000000000000000e+01 1.320686821774699240e+02 1.082938454756025948e+02 1.774753452631367168e+02
2.000000000000000000e+01 1.310688958705488574e+02 1.092740158220696429e+02 1.517959902099034935e+02
#2.100000000000000000e+01 1.274260222372387403e+02 9.493903435866408813e+01 1.664792521140145425e+02
2.200000000000000000e+01 1.274835341904943675e+02 9.493903435866410234e+01 1.612384958154438834e+02
#2.300000000000000000e+01 1.262231059288571799e+02 8.704670693916459356e+01 1.612384958154444803e+02
2.400000000000000000e+01 1.228971735058374151e+02 8.261811419606515017e+01 1.824463304262905297e+02
#2.500000000000000000e+01 1.281346003304535373e+02 1.021024712939917407e+02 1.930974848703193629e+02
2.600000000000000000e+01 1.272474861906406574e+02 9.834995970646666308e+01 1.600824798146991554e+02
#2.700000000000000000e+01 1.237636378910348327e+02 1.024376443980725639e+02 1.575246685029093499e+02
2.800000000000000000e+01 1.223567921367733220e+02 9.493903435866415919e+01 1.478115144065493496e+02
#2.900000000000000000e+01 1.227631334407867882e+02 8.851245137533518914e+01 1.808601229566822894e+02
3.000000000000000000e+01 1.217201839982264886e+02 8.851245137533518914e+01 1.565872198560373363e+02
#3.100000000000000000e+01 1.144904931077537782e+02 8.851245137533506124e+01 1.489744534968406242e+02
3.200000000000000000e+01 1.111627339182133625e+02 8.647856571869425579e+01 1.488017898139823671e+02
#3.300000000000000000e+01 1.174122750032715032e+02 8.851245137533481966e+01 1.488017898139825661e+02
3.400000000000000000e+01 1.200333791131248233e+02 8.851245137533513230e+01 1.526099398264851175e+02
#3.500000000000000000e+01 1.209948083488187507e+02 8.851245137533506124e+01 1.405714793449723459e+02
3.600000000000000000e+01 1.212570012183641666e+02 8.851245137533491913e+01 1.539625180423873587e+02
#3.700000000000000000e+01 1.189860688988064226e+02 8.851245137533506124e+01 1.466823683938739862e+02
3.800000000000000000e+01 1.232489887585124819e+02 8.690172023307744098e+01 1.794902958739781411e+02
#3.900000000000000000e+01 1.145838996694431557e+02 8.690172023307704308e+01 1.551653042617126630e+02
4.000000000000000000e+01 1.188086462455062104e+02 7.768592059924253590e+01 1.711286988948746455e+02
#4.100000000000000000e+01 1.209657651649089445e+02 8.225393944388621037e+01 1.579668172129786115e+02
4.200000000000000000e+01 1.209506419659970220e+02 8.225393944388622458e+01 1.788844552665875938e+02
#4.300000000000000000e+01 1.240268207369063305e+02 7.768592059924243642e+01 1.986908616818133169e+02
4.400000000000000000e+01 1.092215921138505195e+02 7.768592059924243642e+01 1.529310033276210561e+02
#4.500000000000000000e+01 1.193267273751103090e+02 8.225393944388608247e+01 1.654289968268404607e+02
4.600000000000000000e+01 1.227415292288211788e+02 8.851245137533467755e+01 1.830160466604285148e+02
#4.700000000000000000e+01 1.213064950976116592e+02 8.851245137533494756e+01 1.551653042617127198e+02
4.800000000000000000e+01 1.204145491041504812e+02 8.851245137533504703e+01 1.488017898139825661e+02
4.900000000000000000e+01 1.229274238891548947e+02 8.851245137533467755e+01 1.489744534968406242e+02


==> data/zakharov_ipop500_pop160_ndim40_as.dat <==
gen mean min max
0.000000000000000000e+00 5.115621322219532132e+08 1.371729049895367552e+03 3.123263579781161785e+09
1.000000000000000000e+00 2.379226019191397727e+08 1.371729049895367552e+03 1.363121940963232994e+09
2.000000000000000000e+00 2.086293384267221391e+08 1.371729049895367552e+03 1.363121940963232994e+09
3.000000000000000000e+00 4.183129084139264375e+07 1.872441085739148434e+02 2.923731206988291740e+08
4.000000000000000000e+00 1.791632782386165112e+07 1.090617988444279263e+02 2.109063671989667416e+08
5.000000000000000000e+00 1.468246563124131353e+05 7.556890346694908089e+01 3.355310607963185757e+06
6.000000000000000000e+00 7.181520910384629133e+03 8.421833490132838662e+00 1.703402578640531283e+05
7.000000000000000000e+00 3.320709615539928450e+02 8.421833490132838662e+00 1.975667055638394913e+03
8.000000000000000000e+00 2.092762093859870447e+02 8.421833490132838662e+00 1.568935393622274660e+03
9.000000000000000000e+00 1.261553954035163372e+02 8.421833490132838662e+00 7.043666609383566310e+02


==> data/zakharov_ipop500_pop160_ndim40_std.dat <==
gen mean min max
0.000000000000000000e+00 1.926655409333154261e+08 4.533055280086376229e+02 1.797328883592085123e+09
1.000000000000000000e+00 9.768472615482494235e+07 1.217973875731078579e+03 7.560310336012980938e+08
2.000000000000000000e+00 2.917735679509855807e+07 4.689889638066665611e+02 2.108477626209515631e+08
3.000000000000000000e+00 9.149527517886469141e+06 3.093247777929587414e+02 5.953910268790180981e+07
4.000000000000000000e+00 1.300045442483644583e+05 2.648798799057287283e+02 2.280423591579797212e+06
5.000000000000000000e+00 2.872144277782345671e+04 1.700400222434985551e+02 6.361148399946549907e+05
6.000000000000000000e+00 3.450217386902539829e+02 1.253453389576308723e+02 8.066148342624949237e+02
7.000000000000000000e+00 3.072757416712479994e+02 1.253453389576308723e+02 1.825792810886177449e+03
8.000000000000000000e+00 2.240175398104674969e+02 1.205671601424803043e+02 4.059597804039261177e+02
9.000000000000000000e+00 2.109779557996326105e+02 8.453505674752803145e+01 3.951628088419336677e+02

